Detecting Sockpuppetry on Wikipedia Using Meta-Learning

Malicious sockpuppet detection on Wikipedia is critical to preserving access to reliable information on the internet and preventing the spread of disinformation. Prior machine learning approaches rely on stylistic and meta-data features, but do not prioritise adaptability to author-specific behaviours. As a result, they struggle to effectively model the behaviour of specific sockpuppet-groups, especially when text data is limited. To address this, we propose the application of meta-learning, a machine learning technique designed to improve performance in data-scarce settings by training models across multiple tasks. Meta-learning optimises a model for rapid adaptation to the writing style of a new sockpuppet-group. Our results show that meta-learning significantly enhances the precision of predictions compared to pre-trained models, marking an advancement in combating sockpuppetry on open editing platforms. We release a new dataset of sockpuppet investigations to foster future research in both sockpuppetry and meta-learning fields.

==> data/Category_Wikipedia_sockpuppets_of_Al_aman_kollam_pca_dual_baseline_1.csv <==
pc1,pc2,label
-5.47,-0.63,0
3.59,0.54,0
1.18,-0.20,0
4.38,-0.44,0
-2.73,0.97,0
6.01,-2.41,0
2.39,2.22,0
4.61,0.96,0
3.46,1.65,0
-6.05,-1.19,0
-5.64,-0.58,0
3.51,0.54,0
2.01,2.39,0
-4.77,1.81,0
-6.47,1.94,0
-3.48,-0.21,0
4.21,0.51,0
3.67,0.47,0
1.96,2.08,0
5.33,-0.93,0
-10.16,-5.92,0
4.02,-0.03,0
-3.97,1.49,0
4.95,0.52,0
3.25,1.44,0
-2.43,0.54,0
2.50,1.49,0
5.53,-0.87,0
4.17,0.08,0
-8.59,2.67,0
-0.30,1.30,0
2.00,-0.57,0
3.67,1.32,0
-4.45,2.62,0
1.52,1.09,0
-2.93,-7.22,0
4.20,-0.78,0
-2.49,-0.42,0
-2.03,2.81,0
4.73,-0.80,0
-8.23,1.73,0
3.27,0.42,0
-3.49,1.30,0
2.48,0.21,0
-6.59,0.77,0
-13.29,1.39,0
-3.98,-2.35,0
-0.49,0.94,0
2.53,0.90,0
-5.84,1.62,0
1.09,0.98,0
-6.82,-4.87,0
-3.31,1.37,0
-0.03,2.49,0
-4.50,1.18,0
-9.44,1.12,0
1.90,2.15,0
5.19,-0.74,0
4.30,0.18,0
-8.75,1.63,0
1.54,1.20,0
2.38,1.84,0
-4.01,-0.33,0
3.99,-1.61,0
-7.27,1.43,0
-4.88,0.64,0
-6.43,-4.04,0
6.10,-1.28,0
1.90,0.21,0
-5.42,2.29,0
1.01,0.93,0
1.07,2.51,0
2.55,2.09,0
1.34,0.63,0
0.16,1.85,0
2.31,0.60,0
-4.50,1.18,0
2.03,1.28,0
-5.11,-2.79,0
1.28,-1.80,0
0.44,0.77,0
-0.42,1.17,0
1.84,-0.13,0
-3.59,1.74,0
-2.53,2.07,0
-8.18,-1.95,0
-0.13,-1.83,0
-2.31,-0.56,0
-6.52,-1.88,0
-14.72,1.71,0
-7.15,2.77,0
-8.74,-2.13,0
4.17,-0.97,0
-3.05,0.31,0
2.61,-3.99,0
-11.43,2.46,0
4.90,-0.86,0
0.54,1.03,0
1.67,1.72,0
4.01,0.36,0
-3.92,1.88,0
1.29,1.60,0
-23.46,6.20,0
1.70,2.19,0
-1.58,0.11,0
7.18,-8.67,0
4.31,0.51,0
4.20,0.44,0
-21.04,-5.77,0
-6.44,-1.68,0
-9.24,-2.85,0
2.39,2.22,0
2.90,-0.06,0
2.98,0.17,0
-2.02,2.17,0
-3.01,1.53,0
5.94,-2.17,0
-5.86,0.36,0
5.81,-1.16,0
1.16,1.45,0
3.41,1.45,0
-2.90,-6.02,0
2.16,0.92,0
0.54,1.04,0
0.53,0.95,0
-0.60,1.65,0
1.48,2.00,0
-0.13,-3.37,0
3.90,1.54,0
1.69,0.38,0
-8.62,-1.92,0
3.57,0.30,0
1.98,1.11,0
2.62,2.40,0
1.64,2.29,0
2.34,-7.71,0
-2.59,1.01,0
3.34,-0.52,0
-9.11,2.09,0
5.03,-1.20,0
-0.79,0.24,0
0.95,2.18,0
4.55,-0.66,0
-1.55,1.85,0
5.09,-0.89,0
-8.94,-2.16,0
1.35,1.83,0
-4.86,0.35,0
-0.43,1.34,0
-2.23,3.38,0
-7.20,-4.28,0
1.09,-0.69,0
-11.09,-10.66,0
4.73,-0.97,0
3.30,-0.17,0
-0.16,1.26,0
1.10,2.00,0
-0.82,2.52,0
2.37,1.58,0
2.63,-1.20,0
-7.54,-3.88,0
-11.49,3.10,0
-12.76,-0.81,0
1.68,1.50,0
-6.80,1.64,0
5.14,-0.69,0
-2.38,1.65,0
-0.06,0.35,0
2.68,0.66,0
3.14,-0.36,0
-8.32,-2.94,0
2.62,1.44,0
4.31,0.00,0
5.57,0.66,0
-3.05,-4.44,0
0.75,0.84,0
1.58,1.68,0
0.29,-0.22,0
-2.02,-1.76,0
-6.78,1.46,0
3.89,-1.07,0
-4.62,1.72,0
-4.22,1.66,0
-0.02,0.22,0
-1.71,-2.92,0
-3.80,1.05,0
5.67,-1.51,0
-3.60,-4.66,0
4.40,-0.72,0
-3.54,-2.49,0
6.21,-1.12,0
4.38,-0.30,1
-0.11,-0.19,1
4.63,-0.24,1
1.16,1.45,1
2.51,-1.56,1
4.47,-0.64,1
1.40,1.47,1
-9.21,-3.67,1
1.47,1.20,1
4.62,-0.40,1
-0.25,0.76,1
3.95,-1.67,1
5.17,-0.75,1
4.00,-2.06,1
1.73,-1.57,1
4.59,-0.71,1
4.09,-0.14,1
2.47,0.03,1
1.00,1.74,1
1.89,-1.11,1
0.73,-0.93,1
4.79,-0.31,1
3.26,-2.37,1
3.23,-1.63,1
5.26,-1.15,1
1.90,0.42,1
4.19,-0.27,1
4.23,-0.67,1
2.47,0.03,1
4.67,-0.09,1
4.78,-0.54,1
-2.19,1.89,1
-5.07,-0.63,1
1.83,1.73,1
5.19,-0.74,1
4.55,-0.58,1
-0.17,-0.25,1
-5.62,-0.20,1
4.48,-0.23,1
-8.01,-1.78,1
3.95,0.40,1
-0.08,0.31,1
0.75,0.84,1
-0.07,-0.41,1
3.89,-1.28,1
4.20,-0.27,1
0.40,-1.78,1
-3.46,1.30,1
4.72,-1.47,1
4.62,-0.72,1
4.22,-1.15,1
4.85,-0.78,1
4.47,-0.83,1
4.33,-0.72,1
1.92,0.61,1
-0.85,0.46,1
4.20,-0.78,1
-0.25,0.76,1
-4.15,1.85,1
2.08,2.14,1
4.75,-0.63,1
5.22,-1.09,1
0.75,0.84,1
2.19,1.52,1
4.74,-0.66,1
4.24,-0.26,1
0.35,1.51,1
4.52,-0.47,1
-4.45,-0.59,1
0.58,1.14,1
4.38,-0.58,1
4.91,-1.26,1
1.51,0.55,1
4.95,-0.62,1
4.51,-0.86,1
-0.01,1.11,1
0.28,1.13,1
0.80,0.32,1
3.39,0.66,1
-3.54,-0.80,1
0.13,0.61,1
0.29,-0.22,1
1.28,0.58,1
4.74,0.04,1
0.24,1.13,1
-1.74,1.22,1
-0.59,0.56,1
3.14,-1.72,1


==> data/Category_Wikipedia_sockpuppets_of_Al_aman_kollam_pca_dual_reptile_1.csv <==
pc1,pc2,label
8.17,0.80,0
0.03,-0.92,0
-3.97,1.05,0
-2.83,-0.74,0
4.76,-1.54,0
-4.54,2.12,0
-2.29,-2.21,0
-2.69,-1.85,0
-3.66,0.11,0
10.13,1.56,0
8.16,0.82,0
-0.19,-1.09,0
-1.91,-2.51,0
8.20,-0.76,0
-2.14,-4.11,0
5.80,-1.56,0
1.24,1.44,0
0.10,-0.96,0
-2.88,-1.28,0
-0.77,-3.67,0
14.97,3.44,0
0.67,0.23,0
3.59,-3.72,0
4.78,-2.23,0
-3.84,-0.34,0
-0.59,-4.20,0
-2.02,-1.19,0
-3.31,0.67,0
-0.08,-0.53,0
10.94,0.92,0
2.02,-3.03,0
-2.04,-2.18,0
-1.82,-2.55,0
6.96,-0.30,0
-2.36,-0.45,0
-5.01,1.96,0
-2.93,-0.92,0
4.84,-0.35,0
5.23,-2.57,0
-2.22,-2.10,0
9.80,-0.84,0
-2.25,-3.39,0
-6.42,3.35,0
-2.96,-1.20,0
9.22,1.42,0
16.11,3.59,0
7.54,0.41,0
-1.85,-3.06,0
-0.21,-1.07,0
7.83,0.16,0
-0.06,-1.17,0
10.68,0.80,0
6.29,-1.75,0
-6.19,3.52,0
6.46,-0.07,0
11.47,1.88,0
0.14,-0.67,0
-3.39,0.37,0
0.03,-0.60,0
9.88,-1.14,0
-3.35,-0.10,0
-2.13,-2.28,0
6.52,-0.58,0
-0.66,-3.54,0
9.83,0.52,0
7.14,0.10,0
10.15,1.55,0
-5.13,2.61,0
-4.56,0.84,0
7.84,-0.64,0
-1.64,-3.52,0
-1.95,-2.66,0
-2.11,-2.28,0
-0.18,-1.41,0
-2.31,-2.08,0
-3.18,-0.26,0
6.46,-0.07,0
-0.02,-1.20,0
-7.18,2.31,0
-2.39,-2.79,0
-1.83,-2.73,0
-3.39,0.32,0
-1.20,-3.82,0
5.75,-1.46,0
0.67,-3.93,0
11.27,1.83,0
-1.17,-4.35,0
4.63,-0.47,0
9.12,-0.54,0
17.13,4.36,0
9.59,0.74,0
11.50,1.69,0
-2.70,-0.56,0
2.18,-3.85,0
7.82,-0.40,0
13.60,3.11,0
-3.27,0.12,0
1.48,-2.36,0
0.20,-0.08,0
-0.08,-1.16,0
6.09,-0.63,0
0.21,-0.72,0
26.57,8.99,0
-1.95,-2.30,0
-0.46,-3.58,0
12.71,1.06,0
0.19,-0.08,0
0.32,-0.48,0
25.11,8.14,0
3.29,-5.56,0
13.49,0.39,0
-2.29,-2.21,0
0.66,0.24,0
-0.04,-1.18,0
4.04,-2.67,0
4.97,-0.95,0
-4.93,1.65,0
7.90,0.91,0
-5.03,1.97,0
-2.66,-0.28,0
0.39,-0.21,0
-9.30,8.02,0
-0.04,-1.18,0
-0.38,-4.08,0
-3.22,-0.75,0
-5.05,2.00,0
-2.41,-1.24,0
-3.64,1.30,0
-1.92,-2.54,0
-1.80,-3.16,0
11.12,1.06,0
0.44,-0.25,0
0.04,-0.93,0
-4.44,0.82,0
-4.02,0.66,0
12.79,2.48,0
4.57,-1.37,0
-1.89,-3.78,0
-10.15,10.39,0
-3.33,0.39,0
-5.20,2.83,0
-2.62,-1.60,0
-1.09,-4.06,0
-4.82,2.33,0
-3.09,0.12,0
11.77,0.89,0
-2.29,-2.71,0
3.92,-3.81,0
-3.52,0.39,0
-6.78,5.43,0
10.68,0.83,0
1.27,-3.13,0
18.06,4.50,0
-3.04,-0.10,0
-4.44,0.76,0
1.11,-3.64,0
-4.39,1.63,0
-5.19,1.90,0
0.61,0.90,0
3.02,-1.79,0
10.89,0.73,0
13.66,2.85,0
14.81,0.41,0
-1.70,-2.95,0
5.66,-4.06,0
-4.49,0.86,0
-4.85,0.69,0
-0.21,-4.22,0
0.21,-0.72,0
-3.41,0.21,0
11.13,0.69,0
-2.15,-2.80,0
-0.18,-1.09,0
-2.26,-2.81,0
-7.99,7.54,0
-2.82,-0.37,0
-0.02,-0.88,0
-3.63,0.26,0
-6.21,4.09,0
8.89,0.79,0
-2.15,-2.88,0
6.34,-1.92,0
6.50,-0.30,0
-2.41,-3.00,0
6.30,-0.47,0
5.86,-0.60,0
-4.06,1.49,0
-8.16,8.37,0
-2.75,-0.58,0
-3.74,-2.04,0
-4.61,1.20,0
-2.51,-0.82,1
-3.43,0.61,1
-2.74,-0.29,1
-2.66,-0.28,1
-3.22,0.04,1
-2.76,-0.60,1
-0.09,-1.15,1
-10.74,13.42,1
-2.15,-2.38,1
-2.80,-0.32,1
-3.15,0.41,1
-3.25,0.33,1
-3.32,0.38,1
-3.73,0.57,1
-3.12,0.11,1
-2.86,-0.31,1
-2.28,-1.30,1
-2.01,-0.33,1
-3.60,-0.05,1
-3.78,0.72,1
-3.24,0.36,1
-2.73,-0.29,1
-3.57,0.53,1
-3.12,-0.11,1
-3.39,0.66,1
-2.54,-0.53,1
-2.43,-1.05,1
-2.52,-0.83,1
-2.01,-0.33,1
-3.56,0.61,1
-2.89,-0.34,1
-4.87,2.89,1
-6.62,6.14,1
-3.55,-0.02,1
-3.39,0.37,1
-2.73,-0.59,1
-3.39,0.59,1
-7.87,6.30,1
-2.72,-0.57,1
-6.11,4.37,1
0.08,-0.95,1
-3.09,0.12,1
-2.82,-0.37,1
-3.55,0.83,1
-2.94,-0.11,1
-2.45,-1.16,1
-3.51,0.86,1
-5.47,4.22,1
-4.83,1.46,1
-2.85,-0.33,1
-2.98,-0.14,1
-3.03,-0.08,1
-2.90,-0.37,1
-3.04,-0.12,1
-3.45,0.64,1
-4.21,1.32,1
-2.93,-0.92,1
-3.15,0.41,1
-5.57,2.91,1
-2.94,-0.05,1
-2.88,-0.34,1
-3.29,0.37,1
-2.82,-0.37,1
-2.92,-0.93,1
-2.84,-0.33,1
-2.47,-1.07,1
-3.45,-0.25,1
-2.74,-0.59,1
-6.20,5.41,1
-3.98,1.20,1
-2.70,-0.59,1
-3.30,0.40,1
-2.89,-0.43,1
-2.97,-0.08,1
-3.07,-0.14,1
-3.65,0.53,1
-3.31,-0.50,1
-3.16,-0.04,1
-2.90,-0.45,1
-7.06,6.15,1
-5.37,2.19,1
-3.63,0.26,1
-4.78,2.71,1
-2.75,-0.28,1
-1.62,0.30,1
-5.51,2.93,1
-4.65,1.73,1
-3.43,-0.13,1


==> data/Category_Wikipedia_sockpuppets_of_Amirharbo_pca_dual_baseline_1.csv <==
pc1,pc2,label
1.89,0.33,0
1.81,0.63,0
-1.33,-0.08,0
-8.02,-0.12,0
1.29,0.13,0
1.85,0.51,0
6.60,-0.05,0
-10.69,-0.17,0
-1.64,0.48,0
4.12,-0.29,0
1.30,-0.30,0
2.36,0.38,0
2.47,0.68,0
6.66,-0.33,0
-8.97,-0.11,0
1.87,0.48,0
0.79,-1.24,0
0.45,0.02,0
6.41,-0.02,0
1.65,0.43,0
-1.86,0.49,0
6.85,-0.50,0
-2.35,-0.26,0
2.32,0.50,0
1.20,0.42,0
0.10,0.45,0
-4.40,-0.06,0
-0.74,0.27,0
6.27,-0.19,0
1.63,0.66,0
-4.42,0.10,0
-7.04,0.29,0
5.95,-0.51,0
-3.56,0.24,0
2.69,0.74,0
1.61,-0.02,0
-4.39,-0.13,0
-2.59,-0.36,0
1.20,0.42,0
-0.78,0.48,0
2.03,0.10,0
2.05,0.67,0
1.89,-0.31,0
-3.71,-0.23,0
5.32,-3.04,0
-7.69,0.17,0
1.20,0.42,0
1.40,0.53,0
-15.22,-0.48,0
0.42,0.00,0
2.36,0.38,0
-1.40,0.25,0
-1.01,0.66,0
6.87,-0.52,0
2.58,-0.57,0
1.41,0.46,0
-4.43,0.18,0
-9.59,-0.43,0
-3.11,0.07,0
-1.50,-0.31,0
-3.15,0.41,0
5.95,-0.04,0
2.38,-1.07,0
4.53,-1.01,0
1.16,0.73,0
-5.64,-0.55,0
-2.51,0.43,0
2.02,0.74,0
-12.60,-0.35,0
1.44,0.34,0
-0.03,-1.64,0
-2.04,0.38,1
0.14,0.43,1
-3.11,-0.02,1
-4.41,-1.04,1
2.48,0.74,1
-3.21,-0.50,1
1.60,0.79,1
-3.21,-0.50,1
1.61,0.61,1
-0.30,0.18,1
0.93,-0.18,1
3.05,-0.74,1
5.38,-0.82,1
2.48,0.72,1
1.00,0.31,1
-2.33,-0.50,1
-1.41,-1.21,1
1.20,0.44,1
1.02,0.40,1
0.95,0.60,1
2.25,0.65,1
-2.11,-0.49,1
3.44,-0.65,1
2.29,0.58,1
1.04,0.12,1
2.35,0.06,1
6.89,-0.76,1


==> data/Category_Wikipedia_sockpuppets_of_Amirharbo_pca_dual_reptile_1.csv <==
pc1,pc2,label
1.72,-0.90,0
2.13,1.04,0
4.16,4.52,0
-10.82,3.12,0
2.05,-1.36,0
3.01,3.00,0
3.01,3.00,0
-13.36,1.08,0
-2.19,-2.31,0
2.61,2.44,0
1.51,-1.70,0
2.85,2.78,0
2.48,0.46,0
3.08,3.13,0
-11.70,3.66,0
2.11,-0.83,0
2.41,-2.23,0
1.98,-2.02,0
2.93,2.89,0
1.63,-1.05,0
-4.16,1.81,0
3.16,3.20,0
-1.81,-3.78,0
2.36,-0.25,0
3.02,1.78,0
1.06,-2.11,0
-1.03,-6.46,0
2.06,-3.29,0
2.93,2.88,0
2.71,1.56,0
-1.06,-5.97,0
-1.48,-5.03,0
2.93,2.89,0
-6.06,2.99,0
2.55,0.50,0
0.79,-1.09,0
-3.66,-4.65,0
-4.32,-0.30,0
3.02,1.78,0
-3.10,2.24,0
1.01,-0.59,0
1.98,0.94,0
1.79,-1.30,0
0.32,-5.98,0
-2.34,0.90,0
-10.25,3.47,0
3.02,1.78,0
2.51,1.65,0
-17.70,0.78,0
0.91,-2.24,0
2.85,2.78,0
-2.37,-1.33,0
-3.39,2.32,0
1.76,1.13,0
2.89,0.55,0
1.75,-1.26,0
-5.28,-3.42,0
-11.55,-1.31,0
-5.59,1.73,0
-2.50,-2.27,0
-1.97,-3.61,0
2.77,2.67,0
3.56,0.60,0
1.91,-0.62,0
1.80,-1.40,0
-8.43,3.19,0
-4.23,-0.78,0
1.51,-0.58,0
-15.48,3.53,0
-0.37,-0.02,0
-3.04,0.28,0
3.69,-2.98,1
2.93,2.70,1
-1.67,-4.45,1
-0.89,-6.93,1
2.59,1.14,1
0.56,-5.75,1
3.21,0.36,1
0.56,-5.75,1
2.95,2.67,1
2.48,-2.80,1
3.26,0.35,1
2.88,2.81,1
2.70,1.38,1
2.55,1.86,1
2.58,1.27,1
4.54,4.59,1
1.48,-4.53,1
3.30,1.23,1
2.12,0.66,1
1.18,-1.57,1
2.82,2.68,1
2.10,-4.02,1
2.65,1.23,1
2.70,2.28,1
1.29,-1.62,1
2.87,0.88,1
3.24,3.33,1


==> data/Category_Wikipedia_sockpuppets_of_Cameronfree_pca_dual_baseline_1.csv <==
pc1,pc2,label
-3.97,-1.56,0
0.83,-5.78,0
-2.89,-1.31,0
2.69,2.43,0
-1.66,2.07,0
-0.88,1.73,0
-2.68,-5.25,0
-3.84,-0.67,0
-2.41,0.52,0
4.69,-10.62,0
2.15,3.42,0
-2.04,1.85,0
-1.51,2.26,0
-3.12,0.02,0
-3.30,-0.16,0
-1.88,2.02,0
-1.41,2.03,0
-3.27,-1.37,0
-1.73,-1.53,0
3.00,5.49,0
7.99,2.22,0
-3.31,-0.44,0
-2.07,-9.23,0
-1.92,2.10,0
-2.53,1.86,0
10.10,5.13,0
-3.46,-1.89,0
-1.91,0.93,0
1.53,2.78,0
-0.84,-1.82,0
-2.07,1.93,0
12.02,6.82,0
-0.46,2.54,0
-3.10,-1.51,0
20.58,2.62,0
-1.22,-6.32,0
0.77,2.23,0
-1.15,2.48,0
-3.22,-0.38,0
1.79,4.59,0
-3.30,-0.16,0
21.47,2.12,0
-0.45,-1.30,0
11.44,4.14,0
-0.03,-10.22,0
-3.30,-0.16,0
-2.75,-1.82,0
-1.97,1.66,0
-3.40,-2.97,0
-3.31,-0.44,0
-2.12,1.08,0
-0.73,2.06,0
-1.74,1.52,0
-0.55,3.11,0
-2.79,-0.25,0
4.91,-1.02,0
14.48,-19.11,0
-2.74,-0.51,0
5.72,-9.37,0
-3.34,-1.20,0
-1.23,2.16,0
-2.58,1.93,0
-0.80,-0.13,0
2.42,1.08,0
-2.04,1.85,0
23.39,0.28,0
-1.17,1.99,0
1.90,-0.08,0
2.76,3.65,0
-2.27,0.16,1
-1.67,1.14,1
-1.99,1.74,1
-0.91,0.15,1
-1.91,1.39,1
-3.34,-0.98,1
-1.68,-1.25,1
-2.79,-0.25,1
-1.82,1.90,1
-2.79,-0.25,1
-1.81,0.18,1
-1.99,0.37,1
-3.76,-1.48,1
-2.60,1.97,1
-2.79,-0.25,1
-2.27,0.23,1
-2.27,-0.63,1
-1.91,0.63,1
-3.27,-1.14,1
-1.52,2.26,1
-2.43,-0.13,1
-2.32,0.74,1
-2.36,1.40,1


==> data/Category_Wikipedia_sockpuppets_of_Cameronfree_pca_dual_reptile_1.csv <==
pc1,pc2,label
3.53,-0.31,0
5.58,7.88,0
3.55,1.46,0
-3.67,-1.41,0
3.62,0.62,0
-0.21,-1.53,0
-3.61,-1.50,0
3.75,-2.22,0
2.30,-1.45,0
-12.62,-0.06,0
-2.44,-0.43,0
3.84,-2.15,0
3.57,1.81,0
3.01,-1.05,0
3.71,-2.20,0
1.52,-1.60,0
3.69,1.52,0
3.34,1.27,0
2.72,2.06,0
2.50,8.92,0
-9.72,-1.17,0
3.74,-2.21,0
-7.63,-1.10,0
3.88,-2.17,0
3.34,0.52,0
-12.18,0.28,0
0.43,-1.83,0
3.57,0.37,0
1.20,0.42,0
4.32,3.45,0
3.84,-2.16,0
-15.68,-0.09,0
3.07,0.17,0
3.69,0.87,0
-24.09,0.63,0
-1.66,0.09,0
-1.71,-1.40,0
3.18,2.37,0
2.45,-1.50,0
1.30,5.13,0
3.71,-2.20,0
-24.23,1.56,0
3.83,2.59,0
-14.25,-0.30,0
-9.98,-0.70,0
3.71,-2.20,0
3.44,0.33,0
3.46,-0.23,0
2.61,0.57,0
3.74,-2.21,0
3.81,-2.18,0
0.01,-1.67,0
2.16,-1.24,0
2.34,2.35,0
3.77,-2.18,0
-6.65,-1.27,0
-26.99,1.01,0
2.74,-1.40,0
-12.63,-0.35,0
3.52,-0.35,0
3.24,2.09,0
3.20,0.45,0
0.64,-1.39,0
1.79,0.74,0
3.84,-2.15,0
-27.08,0.99,0
3.26,2.09,0
-2.04,-1.44,0
-4.68,-1.26,0
3.54,-0.47,1
3.27,1.28,1
3.63,0.58,1
3.26,2.36,1
3.17,1.00,1
3.42,-0.66,1
3.21,2.42,1
3.77,-2.18,1
2.71,-0.76,1
3.77,-2.18,1
3.66,1.33,1
3.35,-0.33,1
3.66,0.89,1
3.25,0.45,1
3.77,-2.18,1
3.50,-0.29,1
2.53,-0.86,1
2.57,-1.05,1
3.63,0.39,1
3.15,1.82,1
2.76,-1.26,1
3.57,-0.26,1
3.50,-0.43,1


==> data/Category_Wikipedia_sockpuppets_of_Film_Fan_pca_dual_baseline_1.csv <==
pc1,pc2,label
17.95,0.68,0
1.74,-2.05,0
-18.40,-15.76,0
-10.31,-0.23,0
-6.10,0.65,0
-6.55,0.17,0
-4.18,-1.06,0
-3.07,2.33,0
-7.59,0.95,0
-2.84,2.13,0
7.65,-1.68,0
-0.44,1.07,0
1.44,2.21,0
-2.28,-0.74,0
-7.52,-5.06,0
0.39,-7.99,0
1.25,1.58,0
2.02,1.91,0
0.99,-1.12,0
1.80,2.29,0
-9.31,-4.94,0
1.53,-1.81,0
1.37,1.64,0
-2.48,2.78,0
-5.97,0.41,0
-0.59,0.44,0
-1.03,0.99,0
0.91,1.50,0
1.48,-0.89,0
-10.13,-1.15,0
-1.11,2.22,0
1.94,1.79,0
0.57,-0.75,0
-1.85,-0.14,0
1.14,1.89,0
-6.53,-0.79,0
9.63,-1.57,0
-2.89,0.85,0
-3.61,1.25,0
2.78,-10.47,0
-4.20,1.04,0
0.35,2.63,0
-0.03,1.80,0
-10.13,-1.35,0
0.87,2.26,0
-0.44,0.94,0
-5.08,-1.44,0
-0.35,2.71,0
7.56,0.83,0
-1.75,-5.35,0
1.46,-6.66,0
-1.68,-1.18,0
2.33,2.08,0
1.35,1.28,0
1.75,2.37,0
-5.77,0.11,0
0.31,1.73,0
0.89,2.24,0
0.38,1.95,0
0.47,1.19,0
0.98,2.36,0
1.71,1.98,0
0.24,2.21,0
-1.77,0.80,0
-5.20,-6.74,0
-3.64,-7.66,0
-7.07,-0.02,0
-7.16,-3.41,0
-0.19,1.70,0
8.85,0.29,0
-0.13,2.25,0
1.14,1.89,0
-10.67,-0.54,0
1.69,1.93,0
-11.72,-3.96,0
-3.23,0.58,0
0.81,2.32,0
0.32,0.61,0
0.80,1.18,0
-7.90,-4.97,0
-0.70,4.01,0
1.55,1.97,0
0.20,0.39,0
1.71,1.98,0
-2.19,0.25,0
0.75,1.53,0
4.49,1.58,0
3.54,-1.36,0
1.91,1.85,0
-1.27,1.04,0
-0.67,2.11,0
2.02,-0.21,0
-5.81,-6.06,0
-6.55,0.36,0
-3.38,1.57,0
-0.16,1.52,0
-1.95,2.63,0
-1.52,1.48,0
-6.54,-7.58,0
-0.16,2.33,0
1.05,1.59,0
0.42,1.49,0
-0.09,2.37,0
6.44,0.86,0
-6.96,-3.83,0
-1.96,1.99,0
-0.35,2.71,0
0.11,1.60,0
6.68,-0.27,0
4.46,-8.99,0
0.31,1.14,0
-8.08,-2.65,0
1.50,1.35,0
0.61,2.47,0
-0.14,2.14,0
1.12,1.82,0
-0.13,-1.47,0
-6.49,-3.11,0
-0.53,1.42,0
-1.13,2.09,0
0.62,2.03,0
-0.29,1.98,0
1.03,1.00,0
-8.33,-2.43,0
-0.69,2.07,0
1.29,2.61,0
0.79,-0.10,0
2.80,3.71,0
1.12,1.99,0
0.92,2.10,0
-4.63,0.56,0
1.17,1.86,0
-2.45,2.85,0
2.47,1.11,0
-12.70,-7.74,0
1.14,1.89,0
0.60,-5.77,0
0.89,2.04,0
-4.62,-2.87,0
3.60,0.81,0
-0.49,1.56,0
-0.87,1.90,0
1.43,2.16,0
-2.21,2.41,0
-3.78,1.95,0
-4.78,-2.57,0
0.71,-4.53,0
1.73,-1.67,0
-2.49,1.83,0
-3.35,0.04,0
-9.15,-0.84,0
-2.55,-1.65,0
-5.70,-0.30,0
-2.81,-0.62,0
-3.01,2.09,0
-1.68,1.79,0
6.33,-7.78,0
-0.44,1.07,0
-0.46,0.97,0
-2.56,2.19,0
0.81,2.20,0
0.36,1.75,0
-2.86,1.17,0
-2.99,-1.93,0
-7.83,-2.56,0
-3.94,2.44,0
-2.87,-2.13,0
1.14,1.89,0
0.75,2.17,0
0.85,-2.51,0
0.46,2.25,0
-1.27,0.34,0
-2.39,2.56,0
0.76,0.31,0
0.61,2.28,0
1.51,2.03,0
-6.16,0.23,0
8.05,-3.81,0
0.57,1.90,0
-2.25,2.45,0
0.82,1.50,0
-0.63,2.50,0
0.49,2.24,0
-10.00,-1.31,0
-2.61,2.15,0
-2.47,2.56,0
-3.30,-6.71,0
1.51,2.03,0
0.51,1.42,0
0.32,1.73,0
-10.48,-1.26,0
1.09,1.23,0
6.97,-1.84,0
-10.21,-1.63,0
-1.52,1.48,0
0.43,2.16,0
-2.35,-2.56,0
0.49,2.11,0
0.68,2.32,0
-4.12,-6.03,0
0.61,1.84,0
-6.96,-2.14,0
-0.14,0.62,0
-2.29,0.70,0
1.15,0.97,0
-2.45,1.51,0
3.47,-2.40,0
-12.52,-7.47,0
-3.03,0.41,0
-0.25,2.30,0
-0.16,0.87,0
-4.60,-0.81,0
3.27,-0.98,0
-0.37,0.46,0
-1.67,3.29,0
0.53,-0.08,0
-6.55,0.36,0
3.22,2.31,0
-1.68,2.85,0
0.56,1.65,0
-1.25,2.66,0
-1.63,1.85,0
0.65,2.07,0
-1.59,-7.94,0
1.00,2.24,0
0.41,2.38,0
-2.55,1.85,0
-11.93,-2.01,0
-0.28,2.14,0
-10.11,-4.48,0
0.81,2.08,0
0.51,1.99,0
0.32,1.13,0
-6.89,1.23,0
-0.97,2.03,0
-0.50,1.74,0
-6.53,0.23,0
-10.59,-1.75,0
-2.61,-1.51,0
-9.21,-2.32,0
0.97,2.10,0
1.03,2.36,0
-11.56,-4.87,0
-0.40,2.97,0
-6.69,0.07,0
-2.83,1.44,0
8.39,-6.30,0
-9.78,-0.12,0
-9.81,-0.58,0
1.18,1.99,0
1.65,1.86,0
2.38,1.90,0
-1.96,-0.79,0
1.46,1.93,0
1.32,1.33,0
0.95,2.14,0
3.21,2.31,0
-1.32,2.27,0
-0.29,1.48,0
-0.05,2.82,0
2.17,1.11,0
-2.78,-1.10,0
-3.94,-1.22,0
-5.00,-3.02,0
7.10,0.74,0
-0.95,1.85,0
-3.21,1.92,0
5.19,-5.64,0
-0.37,1.29,0
-4.11,2.68,0
-2.22,1.33,0
-4.81,0.27,0
-1.81,2.95,0
0.74,1.44,0
-1.38,0.92,0
1.02,1.17,0
-6.33,0.26,0
0.46,2.00,0
0.64,2.14,0
-1.74,1.23,0
-1.41,0.62,0
-6.73,0.15,0
0.58,2.06,0
-3.27,-8.08,0
-6.82,1.45,0
-1.35,-4.87,0
0.46,2.00,0
-1.81,2.82,0
-0.87,1.90,0
2.14,-0.33,0
7.54,0.40,0
0.82,1.64,0
3.69,-4.68,0
-2.92,1.00,0
-3.74,-0.18,0
1.46,2.06,0
9.68,-2.82,0
1.20,2.34,0
-0.75,2.97,0
-1.29,2.27,0
-3.62,1.96,0
0.04,2.25,0
1.59,1.61,0
-0.70,0.90,0
1.62,0.41,0
0.42,1.49,0
0.73,0.64,0
-10.63,-0.49,0
1.79,1.98,0
1.25,2.72,0
-0.71,0.90,0
-3.91,-2.32,0
0.77,1.93,0
-3.33,2.05,0
-9.53,-0.84,0
1.25,2.11,0
-2.33,1.30,0
-10.40,-0.90,0
18.53,-0.18,0
-2.49,2.68,0
-2.33,-3.46,0
-4.22,-1.25,0
-4.30,-1.47,0
7.50,0.16,0
-1.32,2.77,0
0.77,-1.18,0
0.55,1.06,0
-1.76,0.39,0
5.99,-6.15,0
0.29,1.92,0
0.24,2.66,0
-1.48,1.78,0
-10.61,-1.52,0
-2.20,0.69,0
1.21,2.28,0
-3.88,0.45,0
-10.58,-0.78,0
-15.22,-5.29,0
9.01,-15.97,0
-1.72,1.91,0
-2.34,1.45,0
0.08,1.27,0
-10.18,-0.84,0
3.57,0.22,0
0.39,1.80,0
0.63,1.34,0
0.82,-2.68,0
20.44,-1.53,0
6.45,-4.43,0
-2.05,2.40,0
-8.65,2.31,0
4.38,-6.26,0
-2.79,1.64,0
-5.50,-4.87,0
-3.63,0.75,0
-4.84,-1.14,0
0.50,1.02,0
-1.64,2.69,0
-0.68,0.83,0
-1.01,2.91,0
0.46,2.25,0
4.28,1.86,0
0.43,2.69,0
-1.16,0.56,0
0.04,1.50,0
-0.53,1.18,0
-0.48,2.65,0
-2.57,2.24,0
-0.26,0.71,0
1.36,1.54,0
0.71,2.23,0
-1.41,2.08,0
1.30,2.12,0
1.85,1.78,0
-1.23,0.92,0
0.47,1.52,0
-9.47,-2.03,0
0.95,-2.00,0
-0.21,2.16,0
-5.01,-4.92,0
-1.39,0.73,0
-5.77,0.25,0
0.91,1.86,0
1.37,1.93,0
-4.90,-2.99,0
1.67,1.94,0
-3.97,1.04,0
1.41,2.16,0
-2.54,3.02,0
-2.84,1.89,0
-0.54,2.28,0
0.88,2.17,0
0.32,1.99,0
1.52,-0.83,0
-4.59,-1.14,0
-1.53,2.55,0
-0.97,2.03,0
-4.17,1.42,0
1.09,0.92,0
0.88,1.15,0
-1.82,1.24,0
4.82,0.02,0
1.68,1.35,0
0.70,1.49,0
-10.84,-0.63,0
6.24,-3.99,0
0.37,1.52,0
5.67,0.77,0
-5.27,0.58,0
0.44,1.87,0
1.84,1.94,0
1.59,1.62,0
-0.74,-2.42,0
1.01,2.10,0
1.19,2.12,0
0.56,2.58,0
0.56,1.65,0
9.40,-1.98,0
-3.93,-4.57,0
7.01,-4.62,0
-5.90,0.28,0
2.95,1.26,0
0.22,-2.33,0
-5.57,-1.02,0
0.72,2.28,0
2.96,-5.72,0
-0.38,1.08,0
14.22,-1.32,0
-4.43,-5.00,0
-3.31,1.76,0
-2.25,2.45,0
-1.52,1.48,0
0.58,2.69,0
-0.65,1.52,0
1.85,1.61,0
0.79,1.46,0
0.56,1.27,0
1.29,1.58,0
-5.11,-4.36,0
-0.57,2.23,0
1.19,1.20,0
-1.09,2.12,0
0.03,1.61,0
1.76,-1.87,0
1.49,1.70,0
-0.63,1.45,0
-10.98,-1.07,0
-9.08,-6.77,0
20.14,-3.33,0
0.79,1.68,0
1.69,2.55,0
-2.50,0.23,0
-0.19,1.70,0
1.33,0.82,0
-9.85,-1.09,0
0.86,0.97,0
1.69,1.72,0
-5.75,0.27,0
0.62,2.18,0
7.47,-3.83,0
1.33,2.10,0
-4.63,1.47,0
-4.44,-2.38,0
1.69,1.93,0
-1.82,1.00,0
8.29,-0.73,0
-1.82,1.90,0
-1.26,3.28,0
-6.54,0.71,0
1.36,1.67,0
0.89,2.24,0
0.99,2.05,0
-5.62,-0.05,0
2.33,1.89,0
0.47,2.04,0
1.50,1.12,0
1.19,2.20,0
1.53,1.37,0
-2.66,0.24,0
-3.97,1.71,0
8.75,-1.23,0
0.21,2.60,0
3.81,1.89,0
-2.15,0.32,0
1.88,2.10,0
-2.31,2.31,0
1.30,2.83,0
-1.44,1.25,0
-1.50,-7.99,0
-1.79,-1.00,0
0.85,-2.40,0
-3.75,-5.76,0
-8.62,0.31,0
-5.09,1.39,0
-10.12,-0.50,0
0.89,2.24,0
1.22,1.98,0
1.40,1.85,0
1.23,3.14,0
-2.08,1.94,0
0.81,1.97,0
1.12,1.82,0
0.14,2.39,0
-2.83,2.80,0
-6.93,-4.79,0
-3.49,0.48,0
-6.53,-3.87,0
-0.41,0.78,0
-5.76,-1.41,0
-6.89,0.55,0
-1.50,-5.52,0
-0.31,2.25,0
-1.41,2.45,0
-5.22,-5.47,0
0.89,2.24,0
-2.57,-1.61,0
0.27,1.28,0
-5.72,-1.19,0
1.29,1.58,0
-0.03,1.80,0
-1.30,2.97,0
-2.13,0.85,0
-7.30,-1.26,0
-2.25,2.45,0
-1.70,-7.81,0
-0.97,2.03,0
1.02,1.23,0
-0.79,0.26,0
0.07,2.00,0
-1.01,1.72,0
-0.58,1.86,0
-10.83,-0.69,0
-1.88,2.55,0
0.00,0.02,0
-3.42,-1.50,0
-0.01,0.87,0
0.20,-4.69,0
-0.47,0.27,0
0.37,1.84,0
-7.65,-6.42,0
-2.68,1.53,0
-1.30,1.40,0
-6.30,-2.96,0
1.61,2.35,0
-2.17,1.68,0
-2.40,-2.80,0
2.58,2.06,0
-1.07,-1.33,0
-8.04,-5.54,0
-2.36,2.91,0
0.44,1.87,0
-3.72,-3.24,0
0.09,2.21,0
4.08,-9.45,0
1.14,1.89,0
-2.71,0.01,0
-8.16,-2.10,0
1.18,1.99,0
-4.40,-1.02,0
-1.86,-0.33,0
-2.41,2.08,0
-0.62,1.27,0
-3.43,-1.92,0
2.84,-7.86,0
-0.27,1.89,0
-1.54,1.58,0
0.26,1.93,0
-3.91,-1.04,0
-0.28,2.52,0
-6.86,0.68,0
7.09,-3.50,0
1.04,2.29,0
0.26,1.11,0
-2.31,2.82,0
-3.60,1.37,0
0.89,2.24,0
1.20,1.88,0
-1.32,-6.76,0
0.20,-8.68,0
-1.23,1.53,0
0.18,0.36,0
-0.22,-0.33,0
1.18,2.03,0
1.46,2.06,0
1.92,2.04,0
-0.18,1.79,0
19.01,0.20,0
-4.71,-1.40,0
-3.67,-1.33,0
1.20,1.27,0
0.30,1.39,0
-3.80,-4.32,0
-5.17,1.24,0
0.93,0.63,0
-9.28,-1.15,0
-0.04,1.59,0
-0.35,-6.62,0
-2.25,2.45,0
0.60,1.86,0
1.67,1.75,0
-6.57,1.27,0
-2.46,2.36,0
-2.78,1.70,0
0.87,1.42,0
-0.54,-0.22,0
8.17,-3.27,0
-0.36,1.10,0
1.54,2.19,0
-7.04,-11.47,0
-1.85,1.24,0
-1.19,0.30,0
1.97,1.38,0
0.37,1.52,0
0.47,-5.61,0
-0.69,2.98,0
2.35,0.98,0
-4.62,0.98,0
0.50,1.78,0
-9.16,-6.73,0
1.08,2.60,0
-2.54,-2.47,0
-1.01,1.72,0
-1.80,1.45,0
2.78,1.19,0
0.32,1.73,0
0.57,1.67,0
-3.91,1.31,0
1.51,1.99,0
-0.39,-0.29,0
-0.28,2.14,1
0.43,1.69,1
2.79,-13.27,1
2.69,-6.24,1
4.41,-3.25,1
9.89,-0.21,1
1.80,2.45,1
0.40,1.93,1
-0.83,1.63,1
5.61,0.16,1
1.70,-0.85,1
0.04,1.50,1
0.18,-0.90,1
-2.84,0.10,1
0.40,2.15,1
0.32,2.51,1
-2.62,1.99,1
-1.65,1.72,1
2.31,-0.90,1
4.72,-0.81,1
1.42,2.43,1
0.70,1.86,1
1.00,2.00,1
3.41,-2.24,1
-2.41,0.85,1
2.87,1.44,1
4.82,-0.39,1
-1.19,2.10,1
2.91,-1.65,1
1.45,1.14,1
0.36,1.86,1
3.99,-0.07,1
0.31,2.08,1
2.58,-2.31,1
8.46,-0.35,1
5.95,0.05,1
-0.97,2.03,1
0.27,-1.49,1
7.37,-0.67,1
0.68,2.25,1
7.80,-0.59,1
0.19,2.65,1
1.40,0.75,1
0.32,1.64,1
5.95,0.05,1
-1.30,1.83,1
-0.52,1.02,1
-2.25,2.45,1
0.38,1.95,1
-3.14,1.60,1
-0.97,2.03,1
2.23,2.42,1
3.03,-1.10,1
-3.04,0.72,1
2.53,1.29,1
2.23,2.42,1
17.29,-2.03,1
2.23,-2.65,1
2.11,-2.23,1
-1.09,-5.90,1
4.40,-2.88,1
1.57,-2.86,1
-0.32,1.83,1
8.56,1.01,1
2.44,1.86,1
-1.99,1.76,1
-1.64,2.69,1
1.04,2.29,1
1.19,1.20,1
5.05,-2.16,1
0.89,1.75,1
-0.06,1.48,1
-1.60,2.24,1
0.36,1.75,1
0.12,2.38,1
-0.05,1.62,1
-0.14,2.94,1
2.03,2.22,1
0.31,1.73,1
10.02,-0.56,1
5.67,-0.35,1
0.85,1.37,1
-0.87,1.90,1
0.56,1.55,1
14.32,0.65,1
2.42,-2.30,1
1.59,2.28,1
-0.36,1.10,1
-0.87,-4.95,1
-1.52,1.48,1
1.43,-1.40,1
1.03,2.34,1
6.19,-2.03,1
6.43,-2.29,1
-2.25,2.45,1
2.41,1.36,1
3.97,-2.86,1
-16.58,-13.90,1
2.20,-1.60,1
0.11,1.60,1
3.18,0.38,1
-2.25,2.45,1
1.07,1.87,1
-2.05,1.18,1
0.07,2.67,1
14.18,-8.36,1
-15.42,-19.41,1
2.50,1.75,1
-0.83,1.88,1
5.62,-2.15,1
7.38,-2.39,1
-1.94,0.78,1
8.56,1.01,1
2.17,-2.33,1
0.36,1.75,1
0.96,1.90,1
-0.10,3.03,1
1.08,1.88,1
8.61,-1.29,1
11.91,-15.87,1
3.74,-1.42,1
0.60,1.86,1
-0.11,3.03,1
5.41,-0.27,1
0.58,1.54,1
1.91,1.63,1
1.08,2.12,1
0.62,2.61,1
-3.46,1.29,1
-1.15,2.86,1
-2.25,2.45,1
-2.91,-9.76,1
1.66,2.05,1
1.00,1.59,1
-0.52,1.63,1
0.41,1.56,1
-2.30,0.12,1
7.36,-0.17,1
0.57,2.06,1
-0.97,2.03,1
0.52,1.97,1
2.45,-17.63,1
17.07,-16.85,1
0.89,1.01,1
-0.59,-1.55,1
9.89,-4.30,1
-10.80,-21.71,1
6.01,0.03,1
4.14,-1.86,1
-0.92,2.51,1
9.42,0.17,1
1.32,-15.05,1
-0.08,1.73,1
2.08,-4.61,1
1.97,1.20,1
-2.70,1.71,1
1.22,2.20,1
-0.08,2.86,1
4.20,-2.17,1
6.76,0.49,1
6.18,-1.83,1
11.02,-9.52,1
1.59,1.97,1
-0.47,0.34,1
-1.02,1.89,1
0.09,-5.50,1
0.39,1.80,1
9.66,-0.74,1
6.32,0.17,1
11.32,1.44,1
0.14,2.48,1
14.91,-11.74,1
0.43,1.97,1
8.04,1.37,1
-3.16,2.21,1
-2.23,1.58,1
-3.17,2.81,1
-0.59,-2.19,1
-1.23,1.53,1
1.25,2.24,1
6.11,-0.56,1
1.68,1.84,1
-0.58,1.86,1
0.47,1.46,1
3.01,-1.75,1
4.20,-0.35,1
-1.27,1.04,1
6.36,-0.18,1
1.48,-4.62,1
-8.98,-17.70,1
6.11,-0.56,1
-2.25,2.45,1
0.03,1.61,1
0.89,1.01,1
-1.97,1.25,1
1.36,1.54,1
0.40,2.25,1
0.61,1.84,1
2.32,-1.88,1
-0.97,2.03,1
7.25,0.38,1
-1.27,1.04,1
-7.29,-14.25,1
-0.62,2.27,1
6.99,-14.27,1
1.43,2.48,1
-3.24,2.08,1
0.02,2.54,1
10.72,-11.33,1
-0.67,2.78,1
0.51,1.65,1
0.75,1.59,1
11.90,3.20,1
1.23,-1.87,1
-4.18,-1.14,1
0.05,1.89,1
4.03,-0.93,1
1.42,1.89,1
4.62,-0.75,1
0.89,1.01,1
1.40,1.07,1
-0.16,2.88,1
0.16,1.67,1
-1.17,1.58,1
-0.35,2.71,1
0.54,-2.37,1
1.14,2.00,1
7.22,0.01,1
5.37,-1.91,1
0.22,1.69,1
-0.68,1.88,1
5.87,-0.36,1
0.14,2.48,1
-2.25,2.45,1
7.26,0.19,1
4.16,-2.34,1
-0.35,2.71,1
-0.33,1.33,1
-5.11,-8.90,1
0.16,1.67,1
1.36,1.54,1
3.22,-0.59,1
0.91,1.33,1
0.64,1.49,1
6.72,-13.52,1
-0.09,1.59,1
18.46,-9.56,1
0.75,1.59,1
4.96,0.46,1
7.07,0.06,1
-0.38,1.05,1
-0.35,1.77,1
0.24,1.75,1
0.24,1.75,1
5.13,-1.71,1
-2.64,1.55,1
6.66,-0.13,1
1.88,2.06,1
-3.58,1.64,1
-3.97,-10.24,1
2.09,-1.62,1
2.22,-1.04,1
0.72,2.28,1
5.63,-2.27,1
0.01,1.22,1
1.04,-1.85,1
-0.00,1.60,1
1.54,2.15,1
6.66,-0.13,1
22.69,-3.74,1
-2.25,2.45,1
-0.55,0.55,1
-3.71,-9.73,1
0.43,1.13,1
0.89,1.01,1
4.65,-3.01,1
0.10,-1.24,1
0.51,1.42,1
-3.00,2.14,1
0.31,-14.16,1
2.60,-1.06,1
0.43,1.31,1
-4.07,1.50,1
0.16,1.67,1
0.81,2.08,1
-0.19,1.70,1
2.97,-2.79,1
8.61,-18.18,1
0.58,1.76,1
-2.25,2.45,1
8.39,0.65,1
0.37,1.52,1
0.89,2.24,1
3.45,-1.74,1
-1.48,1.78,1
-1.19,2.10,1
4.76,-15.53,1
-1.17,2.17,1
0.76,1.74,1
-0.44,0.94,1
5.94,0.53,1
6.20,-0.32,1
5.94,-2.09,1
-2.25,2.45,1
16.10,-0.16,1
1.21,2.37,1
2.15,2.32,1
-0.92,2.51,1
-2.45,0.03,1
-1.27,1.04,1
0.66,1.65,1
-1.52,1.48,1
0.30,2.28,1
-0.00,1.60,1
7.37,0.18,1
-2.41,0.85,1
0.89,1.01,1
-0.49,1.56,1
0.14,2.39,1
-1.46,1.74,1
1.30,-1.78,1
0.28,2.38,1
1.79,-4.69,1
-1.27,1.04,1
0.58,1.76,1
-0.38,1.08,1
-1.20,2.20,1
4.38,-16.43,1
-0.53,1.45,1
-1.72,2.64,1
2.55,-2.38,1
10.83,-0.32,1
4.16,-6.44,1
0.78,1.55,1
0.62,2.18,1
1.06,2.24,1
-2.04,3.02,1
0.86,2.23,1
6.11,-0.56,1
1.38,-1.29,1
6.08,-0.87,1
15.05,-9.02,1
-0.38,1.08,1
0.37,2.08,1
0.02,1.89,1
0.91,1.33,1
4.63,-0.87,1
7.32,-2.32,1
1.47,-1.54,1
3.68,-1.75,1
1.20,2.00,1
-1.06,2.16,1
0.55,1.71,1
4.39,0.34,1
0.31,2.42,1
-2.25,2.45,1
-10.71,-11.81,1
2.82,-0.88,1
1.40,1.85,1
5.84,-1.38,1
0.04,1.65,1
1.57,-1.29,1
8.26,-6.85,1


==> data/Category_Wikipedia_sockpuppets_of_Film_Fan_pca_dual_reptile_1.csv <==
pc1,pc2,label
24.57,-3.36,0
-6.27,-2.41,0
32.80,-6.10,0
-7.20,-8.85,0
-6.02,-3.09,0
-6.57,-3.89,0
-6.37,-2.32,0
-3.01,2.18,0
-6.52,-4.32,0
-2.83,2.17,0
9.07,0.81,0
-3.47,2.29,0
-0.93,1.64,0
-5.09,-1.71,0
-7.43,-8.89,0
10.92,3.90,0
-2.37,2.69,0
-1.04,1.11,0
-5.68,-3.72,0
0.25,0.95,0
-7.94,-10.80,0
-6.23,-2.99,0
0.10,0.97,0
-1.84,2.63,0
-5.12,-3.25,0
-3.06,2.42,0
-5.05,0.15,0
-3.10,2.09,0
-5.80,-3.82,0
-7.46,-8.68,0
-2.95,2.51,0
-0.19,1.60,0
0.78,0.74,0
-3.43,-0.54,0
-0.83,1.31,0
-6.26,-3.45,0
9.34,2.70,0
-3.19,1.28,0
-2.52,-0.77,0
-8.24,-13.78,0
-4.98,-0.52,0
-3.39,2.31,0
-1.90,1.88,0
-7.49,-8.75,0
-1.26,1.85,0
-1.41,1.85,0
-6.57,-6.82,0
-1.26,1.90,0
8.59,-0.12,0
-7.51,-8.79,0
-6.04,-6.95,0
-6.00,-2.09,0
0.67,0.98,0
-0.24,1.12,0
-2.61,2.45,0
-6.11,-3.23,0
-2.09,1.86,0
-0.97,1.87,0
-2.41,1.78,0
-3.79,1.76,0
-1.62,1.82,0
0.37,1.03,0
-2.78,2.05,0
0.85,0.86,0
-7.55,-10.21,0
0.26,3.85,0
-5.62,-3.28,0
-6.46,-7.08,0
-2.10,1.87,0
11.43,1.02,0
-3.11,2.34,0
-0.83,1.31,0
-7.31,-8.76,0
-0.37,1.35,0
-8.01,-11.23,0
-4.85,-0.08,0
-1.86,1.85,0
-0.53,2.79,0
-3.20,2.08,0
6.16,6.88,0
-5.04,0.98,0
-2.73,2.39,0
-1.59,1.96,0
-1.30,1.61,0
-0.75,1.06,0
-2.70,2.53,0
-5.58,-3.60,0
4.76,0.12,0
-4.61,0.06,0
-1.63,1.84,0
-3.35,2.29,0
-4.68,-1.85,0
-7.29,-8.96,0
-6.19,-3.32,0
-5.21,0.17,0
-3.66,1.70,0
-4.95,0.20,0
-2.09,1.86,0
-7.92,-11.53,0
-3.85,1.87,0
-3.28,0.95,0
-2.08,1.83,0
-5.46,0.14,0
6.64,-0.10,0
-7.11,-8.44,0
-4.54,0.73,0
-1.26,1.90,0
-1.00,1.61,0
7.54,-0.26,0
9.48,6.63,0
-3.52,2.15,0
-5.27,-5.20,0
-1.19,1.91,0
-5.22,-1.31,0
-3.19,2.38,0
-1.68,1.88,0
0.30,2.56,0
-7.49,-9.13,0
-4.46,0.63,0
0.07,1.10,0
-2.32,1.85,0
-3.33,2.13,0
-4.83,0.28,0
-6.57,-6.39,0
-4.64,0.59,0
-3.65,2.18,0
-5.54,-0.40,0
2.48,-0.11,0
-2.33,2.55,0
-2.52,2.48,0
-5.22,-0.87,0
-1.63,1.84,0
-2.16,2.64,0
-2.32,2.53,0
-7.65,-13.18,0
-0.83,1.31,0
-1.93,0.83,0
-0.75,1.69,0
-5.50,-0.13,0
1.12,-0.09,0
-2.09,1.87,0
-2.32,1.85,0
-2.58,2.60,0
-5.11,-0.42,0
-2.00,2.58,0
-6.68,-6.74,0
-0.91,-6.51,0
-3.83,-0.80,0
-5.18,-1.14,0
-4.60,-4.80,0
-7.63,-7.80,0
-5.92,-3.47,0
-4.91,-2.06,0
-5.29,-2.49,0
-5.19,-0.18,0
-3.21,2.08,0
2.56,-0.32,0
-3.47,2.29,0
-4.60,0.65,0
-2.95,2.29,0
-1.42,1.39,0
-1.85,1.84,0
-5.00,-0.12,0
-7.10,-3.51,0
-4.09,-3.19,0
-2.63,2.13,0
-5.51,-3.61,0
-0.83,1.31,0
-1.93,2.74,0
-5.40,-3.57,0
-2.27,1.78,0
0.80,0.99,0
-5.02,-0.21,0
-1.13,2.12,0
-1.56,1.84,0
-1.19,1.87,0
-5.14,-3.03,0
9.61,2.68,0
-2.34,1.87,0
-2.06,1.88,0
-2.10,2.68,0
-1.35,2.46,0
-3.20,2.32,0
-7.40,-8.74,0
-5.51,-0.58,0
-2.18,2.14,0
-7.27,-8.93,0
-1.19,1.87,0
-1.86,1.85,0
-1.22,1.90,0
-7.36,-8.90,0
0.59,1.25,0
8.81,-0.68,0
-7.30,-8.90,0
-2.09,1.86,0
-2.53,1.84,0
-6.20,-4.87,0
-2.66,2.76,0
-2.14,2.56,0
6.97,5.90,0
-1.10,1.69,0
-6.30,-5.81,0
-1.55,0.63,0
-5.07,0.25,0
-2.81,-0.34,0
-4.82,0.36,0
-4.66,-4.11,0
-7.70,-13.17,0
-5.13,-0.69,0
-4.28,2.29,0
0.35,0.99,0
-5.93,-3.01,0
-5.72,-3.68,0
-4.87,0.23,0
-2.50,2.63,0
-3.51,-2.59,0
-6.19,-3.32,0
-1.22,-1.50,0
-4.59,1.70,0
-1.89,1.87,0
-4.91,0.12,0
-4.00,0.65,0
-3.80,1.38,0
-0.19,3.59,0
-1.86,1.84,0
-2.83,2.56,0
-5.59,-0.21,0
-8.10,-6.14,0
-2.09,1.85,0
-8.34,-10.19,0
-2.09,1.88,0
-4.04,1.99,0
-0.25,1.41,0
-6.44,-4.08,0
-1.20,1.88,0
-3.22,2.29,0
-6.25,-3.54,0
-0.80,-6.75,0
-5.39,-2.79,0
-7.89,-8.16,0
-1.88,1.87,0
-1.88,1.86,0
-8.82,-11.22,0
-2.13,2.38,0
-6.29,-3.59,0
-4.35,1.74,0
11.86,5.35,0
-7.29,-8.12,0
-7.07,-7.85,0
-1.68,1.89,0
-1.15,1.82,0
-3.95,-0.89,0
0.27,0.85,0
-2.77,2.56,0
0.35,0.58,0
-2.22,2.31,0
-1.32,-1.54,0
-4.34,0.80,0
-2.41,2.72,0
-3.24,2.42,0
-3.75,2.09,0
-5.41,-3.02,0
-5.50,-1.71,0
-4.80,-3.46,0
4.18,-2.91,0
-3.61,1.81,0
-0.73,1.62,0
-0.37,3.09,0
-1.88,1.86,0
-4.91,-0.52,0
-3.18,2.37,0
-5.64,-3.24,0
-4.84,0.23,0
-1.17,1.83,0
-3.71,1.90,0
-1.17,1.85,0
-5.86,-4.42,0
-2.56,1.85,0
-1.80,1.88,0
-3.12,2.38,0
-3.39,2.29,0
-6.30,-5.86,0
-2.34,1.87,0
6.33,6.30,0
-6.41,-4.17,0
14.42,-1.25,0
-2.56,1.85,0
-1.87,2.76,0
-2.32,1.85,0
2.76,0.60,0
9.03,-0.54,0
-3.36,2.23,0
9.93,-0.72,0
-3.06,2.20,0
-5.72,-3.15,0
-1.40,1.81,0
15.90,-1.79,0
-1.64,1.88,0
-4.17,1.76,0
-2.99,2.48,0
-5.21,-0.59,0
-4.71,1.01,0
-0.86,2.65,0
-5.40,-0.95,0
-1.07,1.24,0
-2.08,1.83,0
-5.15,0.18,0
-7.47,-8.80,0
-0.18,1.50,0
-0.52,1.87,0
-2.16,2.78,0
-6.25,-5.25,0
-3.44,2.25,0
-5.25,-0.61,0
-7.55,-9.10,0
-3.30,1.93,0
-4.70,0.48,0
-7.37,-8.45,0
25.18,-3.46,0
-2.33,2.15,0
1.39,0.86,0
-2.40,-1.84,0
-5.65,-3.54,0
6.95,2.99,0
-2.07,-0.64,0
-5.42,-2.86,0
-3.26,2.31,0
-3.14,1.75,0
0.79,4.43,0
-2.98,2.23,0
-2.94,2.42,0
-2.31,1.85,0
-7.46,-8.98,0
-1.58,3.08,0
-4.20,-0.19,0
-5.32,-1.48,0
-7.52,-9.14,0
-10.01,-13.51,0
15.30,12.01,0
-2.70,2.46,0
-3.50,2.24,0
-0.83,1.25,0
-7.30,-8.46,0
-1.65,-2.03,0
-2.09,1.85,0
-0.83,1.24,0
-2.07,2.22,0
28.14,-4.07,0
10.91,-0.85,0
-3.06,2.36,0
-5.01,-5.97,0
-4.16,0.18,0
-3.10,2.14,0
-7.22,-8.47,0
-5.41,-0.60,0
-5.89,-3.07,0
-2.18,3.11,0
-1.66,1.89,0
-1.42,0.39,0
-2.32,2.37,0
-2.27,1.78,0
2.58,0.57,0
-4.41,1.40,0
-5.42,-0.67,0
-1.66,2.25,0
-0.80,1.09,0
-2.37,2.42,0
-3.26,2.24,0
-2.28,0.98,0
-1.27,1.91,0
-1.87,1.86,0
-4.69,0.48,0
-1.11,1.75,0
-1.64,2.45,0
-3.15,-0.15,0
-1.64,1.87,0
-6.58,-7.33,0
-4.29,-2.53,0
-2.38,2.28,0
-7.50,-9.72,0
-3.50,2.00,0
-5.89,-2.73,0
-3.11,2.35,0
-2.93,2.34,0
-6.02,-5.57,0
-0.25,1.11,0
-5.51,0.22,0
-1.17,1.85,0
-5.07,0.05,0
-2.62,2.06,0
-0.52,1.87,0
-2.08,1.84,0
-3.83,1.90,0
2.56,1.55,0
-6.22,-3.67,0
-3.55,2.23,0
-1.20,1.88,0
-3.48,2.38,0
-4.24,-0.28,0
-1.45,1.96,0
-4.68,0.23,0
-6.25,-1.61,0
-3.47,2.31,0
-1.64,1.86,0
-7.67,-8.83,0
7.85,4.71,0
-2.22,1.74,0
5.75,0.05,0
-1.08,-0.54,0
-2.07,1.82,0
0.06,1.06,0
-4.03,2.10,0
-4.56,-1.96,0
-1.55,1.78,0
-1.66,1.87,0
-1.79,2.58,0
-1.89,1.87,0
13.81,-1.42,0
0.45,2.19,0
-1.01,2.90,0
-5.59,-3.05,0
-2.08,-1.15,0
3.39,-0.35,0
-6.58,-6.93,0
-1.19,1.86,0
3.46,5.87,0
-0.50,1.85,0
19.72,-2.63,0
4.46,-6.76,0
-5.20,-0.47,0
-2.06,1.88,0
-2.09,1.86,0
-1.65,1.87,0
-4.03,1.16,0
-4.37,0.54,0
0.05,1.05,0
-3.04,2.39,0
-1.02,1.90,0
-7.21,-8.36,0
-2.89,2.41,0
-0.72,1.81,0
-4.29,0.71,0
-2.01,1.84,0
-6.05,-4.42,0
-2.62,2.33,0
-1.43,1.36,0
-7.52,-9.67,0
-7.44,-10.88,0
27.54,-3.98,0
-3.44,2.22,0
0.41,1.32,0
-5.54,0.77,0
-2.10,1.87,0
-3.04,2.49,0
-7.59,-7.99,0
-4.60,0.66,0
-3.59,0.40,0
-5.61,-2.91,0
-1.17,1.81,0
9.29,1.44,0
-1.39,2.24,0
-4.86,1.11,0
-6.53,-6.09,0
-0.37,1.35,0
-5.00,0.10,0
9.93,-0.70,0
-3.59,2.23,0
-1.87,2.54,0
-6.09,-3.95,0
-1.87,2.63,0
-0.97,1.87,0
-1.88,1.87,0
-5.75,-3.93,0
1.19,0.84,0
-4.51,0.70,0
-0.44,0.90,0
-1.63,1.84,0
-1.41,2.94,0
5.05,-0.43,0
-5.26,-0.36,0
8.57,2.43,0
-1.66,2.30,0
-3.91,-1.67,0
-5.18,-0.01,0
0.05,1.05,0
-4.96,0.02,0
-3.37,-0.49,0
-3.13,2.39,0
9.16,5.74,0
-5.63,-1.78,0
-5.95,-4.57,0
-6.83,-7.76,0
-6.41,-4.76,0
-6.06,-1.74,0
-7.14,-8.25,0
-0.97,1.87,0
-2.81,2.49,0
-0.53,1.20,0
1.09,0.79,0
-4.35,0.89,0
-5.21,-0.61,0
-1.68,1.88,0
0.62,1.53,0
-2.85,2.22,0
7.13,6.05,0
-5.89,-3.62,0
-5.64,-4.11,0
-4.35,0.18,0
-6.58,-7.14,0
-6.32,-3.51,0
3.05,4.95,0
-5.14,-0.18,0
-2.55,2.10,0
-7.36,-9.14,0
-0.97,1.87,0
-4.37,-1.05,0
-5.05,0.91,0
-6.15,-4.80,0
-1.02,1.90,0
-1.90,1.88,0
-3.73,2.23,0
-4.70,0.49,0
-5.97,-5.25,0
-2.06,1.88,0
0.38,3.68,0
-1.20,1.88,0
-4.79,0.96,0
-5.04,0.52,0
-2.77,1.86,0
-2.59,2.45,0
-2.10,1.87,0
-7.30,-8.86,0
-4.53,0.65,0
-5.63,-0.19,0
-3.64,-3.81,0
-3.72,2.25,0
-6.03,-5.46,0
-5.72,-1.69,0
-5.88,-1.54,0
-8.04,-11.07,0
-4.52,0.74,0
-3.26,2.34,0
-6.68,-6.84,0
-0.72,1.18,0
-3.52,2.15,0
2.37,1.41,0
-0.36,1.73,0
-4.23,-1.03,0
-7.55,-9.76,0
-2.72,2.08,0
-2.07,1.82,0
-6.24,-3.86,0
-2.28,1.87,0
4.48,6.21,0
-0.83,1.31,0
-3.22,0.50,0
-6.88,-7.26,0
-1.68,1.89,0
-6.05,-3.32,0
-6.59,-5.27,0
-3.26,2.27,0
-2.90,2.38,0
-2.48,-1.30,0
-0.86,-1.38,0
-2.87,2.44,0
-2.57,2.06,0
-3.40,2.09,0
-5.22,-1.65,0
-3.52,2.15,0
7.94,-0.76,0
10.34,0.06,0
-1.40,1.85,0
-4.40,1.06,0
-5.00,0.01,0
-4.71,-0.61,0
-0.97,1.87,0
-1.63,1.86,0
4.08,6.10,0
8.49,6.85,0
-2.52,1.83,0
-4.68,-0.31,0
1.23,0.77,0
-1.62,1.80,0
-1.40,1.81,0
-1.00,1.60,0
2.30,-0.17,0
25.17,-3.49,0
-2.81,2.81,0
-6.18,-3.49,0
-4.66,-0.84,0
-2.90,2.47,0
-6.24,-4.38,0
-5.35,-0.70,0
-3.78,-2.11,0
-7.40,-7.18,0
-3.46,2.18,0
-7.92,-7.96,0
-2.06,1.88,0
-2.31,1.85,0
-0.52,1.92,0
-6.55,-4.57,0
-3.02,2.29,0
-1.12,2.84,0
-1.80,1.78,0
1.26,0.58,0
12.03,-1.03,0
-0.15,1.93,0
-3.46,1.15,0
-4.73,-0.96,0
-4.91,-0.09,0
1.81,0.70,0
-5.48,-1.16,0
-2.22,1.74,0
9.32,-0.63,0
-5.32,0.08,0
-3.23,-0.19,0
1.37,0.50,0
-1.63,1.82,0
-8.26,-12.00,0
0.03,1.04,0
-1.73,0.84,0
-2.59,2.45,0
-5.01,-0.46,0
0.54,0.39,0
-1.22,1.90,0
-3.82,1.35,0
-4.73,-1.02,0
-2.74,2.38,0
-4.80,-0.81,0
-2.09,1.85,1
-2.34,1.87,1
22.15,-3.06,1
-1.03,2.98,1
10.52,-0.83,1
12.23,0.56,1
-0.53,1.47,1
-2.54,1.85,1
-1.86,1.85,1
1.35,-0.53,1
3.65,0.42,1
-1.66,2.25,1
3.65,0.42,1
-3.17,-0.19,1
-2.56,1.86,1
-1.60,2.69,1
-3.30,2.10,1
-1.63,1.86,1
4.25,0.32,1
5.44,0.08,1
-1.12,1.51,1
-4.19,1.14,1
-1.87,1.54,1
5.74,0.03,1
-0.16,0.96,1
-4.31,-2.41,1
5.15,0.16,1
-2.29,1.79,1
5.44,0.11,1
0.37,1.03,1
-3.31,2.14,1
3.95,0.38,1
-2.46,1.80,1
5.74,0.04,1
11.64,-1.13,1
6.64,-0.14,1
-1.20,1.88,1
4.54,0.27,1
10.95,-1.06,1
-2.03,1.63,1
10.45,-0.92,1
-3.51,2.19,1
0.45,0.92,1
-2.07,1.72,1
6.64,-0.14,1
-2.32,1.59,1
3.02,0.67,1
-2.06,1.88,1
-2.41,1.78,1
-3.22,2.11,1
-1.20,1.88,1
0.67,0.97,1
3.95,0.37,1
-3.07,2.54,1
1.49,0.91,1
0.67,0.97,1
23.37,-3.19,1
6.33,-0.09,1
5.14,0.15,1
15.01,-1.56,1
7.54,-0.27,1
6.93,-0.20,1
-2.34,1.87,1
9.93,-0.69,1
0.96,0.91,1
-3.44,2.24,1
-1.66,1.89,1
-1.40,1.85,1
-0.72,1.81,1
7.24,-0.21,1
-1.86,1.84,1
-1.55,1.45,1
-2.44,2.17,1
-1.85,1.84,1
-3.47,2.21,1
-4.16,1.21,1
-1.64,1.86,1
0.36,1.02,1
-2.09,1.86,1
13.50,-1.39,1
6.93,-0.22,1
-4.62,0.33,1
-2.32,1.85,1
-0.53,1.19,1
19.18,-2.42,1
6.03,-0.03,1
-0.74,1.68,1
-0.15,1.93,1
13.19,-1.33,1
-2.09,1.86,1
3.64,0.40,1
-1.33,1.47,1
12.58,-1.25,1
12.88,-1.31,1
-2.06,1.88,1
1.09,0.81,1
10.20,-0.81,1
33.95,-5.32,1
4.84,0.21,1
-1.00,1.61,1
4.23,0.29,1
-2.06,1.88,1
-2.14,1.47,1
-3.38,2.17,1
-4.45,1.65,1
34.12,-5.13,1
34.02,-5.29,1
1.26,0.85,1
2.46,0.66,1
10.65,-0.99,1
11.96,-1.20,1
-1.20,1.79,1
9.93,-0.69,1
5.44,0.09,1
-1.85,1.84,1
-1.63,1.84,1
-3.09,2.41,1
-1.85,1.84,1
12.28,-1.21,1
34.11,-5.15,1
6.04,0.01,1
-2.31,1.85,1
-2.00,1.88,1
5.74,0.05,1
-1.40,1.85,1
-0.56,1.16,1
-2.23,2.23,1
-1.86,1.87,1
4.54,-2.24,1
-4.36,1.17,1
-2.06,1.88,1
17.69,-2.14,1
-0.24,1.12,1
-1.40,1.84,1
-4.08,1.22,1
-1.62,1.83,1
0.49,0.88,1
8.44,-0.42,1
-2.31,1.87,1
-1.20,1.88,1
-2.31,1.85,1
34.11,-5.16,1
34.10,-5.16,1
1.54,0.78,1
4.25,0.31,1
34.10,-5.25,1
33.95,-5.35,1
6.64,-0.14,1
7.94,-0.58,1
-1.18,1.86,1
12.89,-1.30,1
23.54,-3.39,1
-1.16,1.82,1
14.09,-1.51,1
-0.33,2.52,1
0.28,0.98,1
-5.25,-0.57,1
-3.11,2.35,1
8.72,-0.53,1
7.54,-0.29,1
9.73,-0.84,1
22.21,-2.79,1
-0.23,1.13,1
0.68,0.25,1
-2.29,1.87,1
15.88,-1.87,1
-2.09,1.85,1
12.27,-1.22,1
6.94,-0.19,1
22.86,5.46,1
-3.22,2.35,1
34.14,-5.15,1
-2.30,1.87,1
9.03,-0.56,1
-2.88,2.14,1
-4.39,1.24,1
-4.31,-0.81,1
8.43,-0.43,1
-2.52,1.83,1
-1.37,1.73,1
6.94,-0.15,1
-0.69,1.81,1
-2.10,1.87,1
-1.61,2.50,1
8.12,-0.41,1
4.54,0.26,1
-1.63,1.84,1
6.93,-0.20,1
12.09,-1.31,1
31.25,-4.96,1
6.94,-0.15,1
-2.06,1.88,1
-2.01,1.84,1
1.54,0.78,1
1.31,0.85,1
-1.27,1.91,1
-2.41,1.70,1
-1.10,1.69,1
5.44,0.10,1
-1.20,1.88,1
8.93,-0.76,1
-1.63,1.84,1
22.41,-3.11,1
-1.77,1.71,1
24.82,-3.53,1
-1.14,1.57,1
-1.79,2.63,1
-3.40,2.38,1
23.98,-3.21,1
-2.51,1.86,1
-1.63,1.83,1
-1.85,2.16,1
15.13,-3.18,1
3.93,0.34,1
7.24,-0.21,1
-1.11,1.80,1
4.55,0.27,1
0.66,0.96,1
5.43,0.06,1
1.54,0.78,1
3.05,0.52,1
-1.93,1.88,1
1.85,0.73,1
-2.33,1.86,1
-1.26,1.90,1
7.78,-0.47,1
-1.88,1.92,1
8.13,-0.39,1
8.13,-0.39,1
-1.73,2.50,1
-3.25,2.26,1
6.64,-0.13,1
-3.22,2.35,1
-2.06,1.88,1
8.13,-0.42,1
9.31,-0.66,1
-1.26,1.90,1
-0.75,1.20,1
15.88,-1.86,1
1.85,0.73,1
-1.27,1.91,1
4.54,0.27,1
-0.95,1.84,1
-2.69,1.69,1
22.16,-2.99,1
-4.38,1.23,1
34.14,-5.07,1
-1.85,2.16,1
9.17,-0.22,1
8.14,-0.37,1
-1.10,1.53,1
-1.88,1.88,1
1.86,0.73,1
1.86,0.73,1
8.41,-0.51,1
-4.47,0.78,1
7.54,-0.25,1
-0.41,1.43,1
-5.44,-1.40,1
18.89,-2.36,1
4.25,0.30,1
4.24,0.32,1
-1.19,1.86,1
10.94,-1.05,1
-2.11,1.87,1
3.93,0.34,1
-2.31,1.85,1
-1.42,1.87,1
7.54,-0.25,1
34.14,-5.08,1
-2.06,1.88,1
2.75,0.58,1
17.09,-2.04,1
-2.45,-0.72,1
1.54,0.78,1
7.83,-0.36,1
4.54,0.27,1
-1.86,1.85,1
-3.44,2.11,1
21.78,-3.04,1
4.24,0.32,1
-1.43,1.87,1
-2.73,2.15,1
1.85,0.73,1
-2.09,1.88,1
-2.10,1.87,1
9.91,-0.73,1
34.11,-5.18,1
-0.83,1.25,1
-2.06,1.88,1
11.43,-0.92,1
-2.22,1.74,1
-0.97,1.87,1
6.04,0.00,1
-2.31,1.85,1
-2.29,1.79,1
23.64,-3.28,1
-2.07,1.71,1
0.38,1.07,1
-1.41,1.85,1
6.34,-0.08,1
7.24,-0.24,1
9.96,-0.92,1
-2.06,1.88,1
21.55,-2.91,1
-1.42,1.68,1
0.19,1.06,1
-1.18,1.86,1
-3.08,2.42,1
-1.63,1.84,1
-1.49,1.44,1
-2.09,1.86,1
-1.63,1.86,1
-2.31,1.85,1
8.73,-0.49,1
-0.16,0.96,1
1.54,0.78,1
-2.09,1.87,1
0.62,1.53,1
-2.81,2.44,1
4.51,0.22,1
-4.79,1.08,1
12.62,-1.85,1
-1.63,1.84,1
-0.83,1.25,1
-0.50,1.85,1
-1.40,1.82,1
34.14,-5.09,1
-4.05,1.27,1
-2.54,2.06,1
5.74,0.04,1
14.06,-1.55,1
12.44,-0.73,1
-1.62,1.58,1
-1.17,1.81,1
0.38,1.05,1
-1.79,2.48,1
-1.13,1.76,1
6.94,-0.15,1
3.34,0.45,1
7.24,-0.23,1
34.13,-5.15,1
-0.50,1.85,1
-2.31,2.59,1
-2.10,1.85,1
-0.95,1.84,1
5.45,0.12,1
11.68,-1.12,1
4.21,0.27,1
5.44,0.09,1
-1.65,1.89,1
-2.27,1.88,1
-1.35,1.74,1
4.25,0.32,1
-1.16,1.81,1
-2.06,1.88,1
22.13,-3.04,1
4.56,0.74,1
-0.53,1.20,1
7.53,-0.32,1
-2.05,1.81,1
3.64,0.40,1
11.79,6.76,1


==> data/dual_baseline_prc_curve.csv <==
recall,precision
0.0,1.0
0.010101010101010102,0.5190196581409257
0.020202020202020204,0.5262364701044285
0.030303030303030304,0.528523575641206
0.04040404040404041,0.532158772271687
0.05050505050505051,0.5310015093282991
0.06060606060606061,0.5306924954304744
0.07070707070707072,0.5321928749829361
0.08080808080808081,0.5326185218967745
0.09090909090909091,0.5325446543070442
0.10101010101010102,0.5339282261624214
0.11111111111111112,0.5320091471343774
0.12121212121212122,0.5341211697047137
0.13131313131313133,0.5331647864008485
0.14141414141414144,0.5350145935429408
0.15151515151515152,0.5341393381621353
0.16161616161616163,0.5351913689874357
0.17171717171717174,0.533488765715397
0.18181818181818182,0.532759510959696
0.19191919191919193,0.5347479170409352
0.20202020202020204,0.5308212129085863
0.21212121212121213,0.5330832865423153
0.22222222222222224,0.5303317623409746
0.23232323232323235,0.5313820972791201
0.24242424242424243,0.5318047067911872
0.25252525252525254,0.5314510716804833
0.26262626262626265,0.5334238669062364
0.27272727272727276,0.5330454175526744
0.2828282828282829,0.5343711817562411
0.29292929292929293,0.5333894243218922
0.30303030303030304,0.5334996975519886
0.31313131313131315,0.5330005508188999
0.32323232323232326,0.5339798264122266
0.33333333333333337,0.5290614030584113
0.3434343434343435,0.5310413614064404
0.3535353535353536,0.5303584768814301
0.36363636363636365,0.530058725615742
0.37373737373737376,0.5310546879936152
0.38383838383838387,0.5303785578318012
0.393939393939394,0.529206567997441
0.4040404040404041,0.525514973318068
0.4141414141414142,0.524934092999693
0.42424242424242425,0.5247932821801131
0.43434343434343436,0.523953422582588
0.4444444444444445,0.5222740190700379
0.4545454545454546,0.5219822750439409
0.4646464646464647,0.5220508872229568
0.4747474747474748,0.5215949204061526
0.48484848484848486,0.521149919860577
0.494949494949495,0.5219164894246181
0.5050505050505051,0.5171243003318382
0.5151515151515152,0.517664372709524
0.5252525252525253,0.5174911834830025
0.5353535353535354,0.5169124355171089
0.5454545454545455,0.5153746066271478
0.5555555555555556,0.5146962916245899
0.5656565656565657,0.5146326978266214
0.5757575757575758,0.5129490880270643
0.5858585858585859,0.5122826415383807
0.595959595959596,0.511856189913165
0.6060606060606061,0.5087037357159404
0.6161616161616162,0.5077992924699045
0.6262626262626263,0.5062480597993119
0.6363636363636365,0.505421423595285
0.6464646464646465,0.5053884822427946
0.6565656565656566,0.5041758552927023
0.6666666666666667,0.4995495798816956
0.6767676767676768,0.500084653312752
0.686868686868687,0.4997530369950374
0.696969696969697,0.4985195787630946
0.7070707070707072,0.49716455283437894
0.7171717171717172,0.49518302551495147
0.7272727272727273,0.49360197491717256
0.7373737373737375,0.4929990025924982
0.7474747474747475,0.49281644028730104
0.7575757575757577,0.48968466867689003
0.7676767676767677,0.4886738138773582
0.7777777777777778,0.4862136947040431
0.787878787878788,0.4847839202181594
0.797979797979798,0.48422800724835346
0.8080808080808082,0.4799442981402189
0.8181818181818182,0.4773809484445946
0.8282828282828284,0.47619716209225166
0.8383838383838385,0.47255529261614654
0.8484848484848485,0.470810830992922
0.8585858585858587,0.4674390688504383
0.8686868686868687,0.4658037239127935
0.8787878787878789,0.46285229082399226
0.888888888888889,0.4591774496883031
0.8989898989898991,0.4581067630128529
0.9090909090909092,0.4526640447415158
0.9191919191919192,0.45055070556624155
0.9292929292929294,0.44691917452935237
0.9393939393939394,0.4433070678183485
0.9494949494949496,0.43902113870337905
0.9595959595959597,0.4328164738108046
0.9696969696969697,0.4277187176177657
0.9797979797979799,0.42196847730869147
0.98989898989899,0.4156306661912723
1.0,0.34397127674747546


==> data/dual_baseline_roc_curve.csv <==
fpr,tpr
0.0,0.0
0.010101010101010102,0.0733102286359461
0.020202020202020204,0.09504868910227526
0.030303030303030304,0.11588219446663911
0.04040404040404041,0.13793037954971257
0.05050505050505051,0.16201966674036322
0.06060606060606061,0.18134094250312244
0.07070707070707072,0.20036603692912797
0.08080808080808081,0.22107219454057606
0.09090909090909091,0.24272983210906363
0.10101010101010102,0.2606155301638249
0.11111111111111112,0.2801180990084666
0.12121212121212122,0.29576094789983637
0.13131313131313133,0.3114346968077225
0.14141414141414144,0.32696739525534785
0.15151515151515152,0.3422862245751274
0.16161616161616163,0.35729335757230873
0.17171717171717174,0.3727927990069372
0.18181818181818182,0.38942702556432274
0.19191919191919193,0.40312025862551343
0.20202020202020204,0.4183483317087883
0.21212121212121213,0.43092202478975516
0.22222222222222224,0.44623708423763536
0.23232323232323235,0.4580000426949982
0.24242424242424243,0.47116434566765336
0.25252525252525254,0.48579102421335735
0.26262626262626265,0.49660882096964026
0.27272727272727276,0.5112604100597518
0.2828282828282829,0.522050471943887
0.29292929292929293,0.5350328195187256
0.30303030303030304,0.5486918221193962
0.31313131313131315,0.5601175758196001
0.32323232323232326,0.5712821092564583
0.33333333333333337,0.5864765812149143
0.3434343434343435,0.5945656454384943
0.3535353535353536,0.606225859694943
0.36363636363636365,0.616864441440707
0.37373737373737376,0.6262282022459604
0.38383838383838387,0.6372808552145931
0.393939393939394,0.6478623090050245
0.4040404040404041,0.6591035155258649
0.4141414141414142,0.6694954644440801
0.42424242424242425,0.6792088011612497
0.43434343434343436,0.6917303972930747
0.4444444444444445,0.7024503331450866
0.4545454545454546,0.7126954912539044
0.4646464646464647,0.7206657055030129
0.4747474747474748,0.7303718436800035
0.48484848484848486,0.7398234922711228
0.494949494949495,0.7477257598915888
0.5050505050505051,0.7613839531568559
0.5151515151515152,0.7692531548757046
0.5252525252525253,0.7771635037719794
0.5353535353535354,0.7862802845160661
0.5454545454545455,0.7962398628306637
0.5555555555555556,0.80419087819665
0.5656565656565657,0.8114694235776734
0.5757575757575758,0.8204151127593956
0.5858585858585859,0.8268508891150917
0.595959595959596,0.8343938633122533
0.6060606060606061,0.8414021137176759
0.6161616161616162,0.84863915288006
0.6262626262626263,0.8562976585257006
0.6363636363636365,0.8630749113404047
0.6464646464646465,0.8689334691087972
0.6565656565656566,0.8756988689429982
0.6666666666666667,0.8843181317560684
0.6767676767676768,0.8890322874877624
0.686868686868687,0.8942542941726731
0.696969696969697,0.8999054812301681
0.7070707070707072,0.905486313023409
0.7171717171717172,0.9113537683759815
0.7272727272727273,0.9169320792163709
0.7373737373737375,0.9213908517603938
0.7474747474747475,0.9254005496368195
0.7575757575757577,0.9306124990060382
0.7676767676767677,0.9345893188725072
0.7777777777777778,0.939714585077972
0.787878787878788,0.9442428015570417
0.797979797979798,0.9479250574888678
0.8080808080808082,0.9522064503208357
0.8181818181818182,0.9565481543397892
0.8282828282828284,0.9593287450422631
0.8383838383838385,0.9622900739597429
0.8484848484848485,0.9659020870151172
0.8585858585858587,0.968616575197795
0.8686868686868687,0.9709521453302334
0.8787878787878789,0.9737379727149139
0.888888888888889,0.9766782945940966
0.8989898989898991,0.9784114914017931
0.9090909090909092,0.9812776409618176
0.9191919191919192,0.982763301386825
0.9292929292929294,0.9851070776702631
0.9393939393939394,0.9871065638566161
0.9494949494949496,0.9883959555895031
0.9595959595959597,0.9899715608311442
0.9696969696969697,0.9916481831128726
0.9797979797979799,0.993006476303479
0.98989898989899,0.9943941326848942
1.0,1.0


==> data/dual_pretrained_prc_curve.csv <==
recall,precision
0.0,1.0
0.010101010101010102,0.5618541436490703
0.020202020202020204,0.5366040599108366
0.030303030303030304,0.5166677182064936
0.04040404040404041,0.5004182821401947
0.05050505050505051,0.4925757355430604
0.06060606060606061,0.48548586056510196
0.07070707070707072,0.4809107260528476
0.08080808080808081,0.47694540481423514
0.09090909090909091,0.4745770848139938
0.10101010101010102,0.4725972979700777
0.11111111111111112,0.47057926367234826
0.12121212121212122,0.47079445219738936
0.13131313131313133,0.46888557623497407
0.14141414141414144,0.46972521253227817
0.15151515151515152,0.46773398184246234
0.16161616161616163,0.46935625604344366
0.17171717171717174,0.46863598993170874
0.18181818181818182,0.47049793155768754
0.19191919191919193,0.47227877168691107
0.20202020202020204,0.46668315106874525
0.21212121212121213,0.46884128058240687
0.22222222222222224,0.4659180583741852
0.23232323232323235,0.46687376038897765
0.24242424242424243,0.4684303114256422
0.25252525252525254,0.46964420222587194
0.26262626262626265,0.4708853716911374
0.27272727272727276,0.47161975234253556
0.2828282828282829,0.4738426819061625
0.29292929292929293,0.473009134615951
0.30303030303030304,0.47458646358585566
0.31313131313131315,0.47568126469811545
0.32323232323232326,0.4767427278834492
0.33333333333333337,0.47584540129083536
0.3434343434343435,0.47767545317605686
0.3535353535353536,0.4786801797869564
0.36363636363636365,0.4795086760975672
0.37373737373737376,0.4805128246550092
0.38383838383838387,0.4812500047587477
0.393939393939394,0.4811214631682564
0.4040404040404041,0.47709929896097264
0.4141414141414142,0.4773718397569693
0.42424242424242425,0.4783999426650158
0.43434343434343436,0.4780642586383005
0.4444444444444445,0.477396401977772
0.4545454545454546,0.4772844512245318
0.4646464646464647,0.4782405328086634
0.4747474747474748,0.47882461370840906
0.48484848484848486,0.4794533515185062
0.494949494949495,0.4804969197661501
0.5050505050505051,0.4776138349986703
0.5151515151515152,0.47849614637205945
0.5252525252525253,0.4784000568202079
0.5353535353535354,0.4788814041822869
0.5454545454545455,0.47893206362601476
0.5555555555555556,0.4784823399967276
0.5656565656565657,0.47895528632009776
0.5757575757575758,0.47859226179312697
0.5858585858585859,0.4791805613478351
0.595959595959596,0.4798836202313241
0.6060606060606061,0.47823451652928406
0.6161616161616162,0.47761411755955435
0.6262626262626263,0.47703198499689337
0.6363636363636365,0.47621064630272336
0.6464646464646465,0.4763544324743824
0.6565656565656566,0.4762928833549071
0.6666666666666667,0.4726098306479332
0.6767676767676768,0.47326490698859497
0.686868686868687,0.47323859030562065
0.696969696969697,0.47307027670025154
0.7070707070707072,0.47123805777625966
0.7171717171717172,0.47058262836501896
0.7272727272727273,0.469895747377122
0.7373737373737375,0.4692254276346956
0.7474747474747475,0.4690225965516757
0.7575757575757577,0.4678738993049124
0.7676767676767677,0.4667513573747292
0.7777777777777778,0.4646883494509119
0.787878787878788,0.4644151111214075
0.797979797979798,0.4645351650608203
0.8080808080808082,0.46053469870727676
0.8181818181818182,0.4581823615595797
0.8282828282828284,0.45779603786065076
0.8383838383838385,0.4548066097926361
0.8484848484848485,0.4532994243028327
0.8585858585858587,0.44962493419521565
0.8686868686868687,0.4486313953560144
0.8787878787878789,0.4455364767226428
0.888888888888889,0.4423472363091854
0.8989898989898991,0.44181914458023325
0.9090909090909092,0.43632462028064756
0.9191919191919192,0.4344318452357518
0.9292929292929294,0.4309498530660156
0.9393939393939394,0.42819605500084
0.9494949494949496,0.42500474991642057
0.9595959595959597,0.4213120370499105
0.9696969696969697,0.4177876939950377
0.9797979797979799,0.41467409297658464
0.98989898989899,0.41244720419547587
1.0,0.34972316756849253


==> data/dual_pretrained_roc_curve.csv <==
fpr,tpr
0.0,0.0
0.010101010101010102,0.05091264844476045
0.020202020202020204,0.06657471300030658
0.030303030303030304,0.0819459586279387
0.04040404040404041,0.09838460722016068
0.05050505050505051,0.11363920311459795
0.06060606060606061,0.12859331346098907
0.07070707070707072,0.14404706128641817
0.08080808080808081,0.15937225170636168
0.09090909090909091,0.1769043064046638
0.10101010101010102,0.19287478495911056
0.11111111111111112,0.20922763681185225
0.12121212121212122,0.22279888838198839
0.13131313131313133,0.23746938287947197
0.14141414141414144,0.2514286491994818
0.15151515151515152,0.26764790950806416
0.16161616161616163,0.28120262258520246
0.17171717171717174,0.2947730084192704
0.18181818181818182,0.310970966707339
0.19191919191919193,0.32443161718719804
0.20202020202020204,0.3391659034311065
0.21212121212121213,0.3533101441028786
0.22222222222222224,0.3722260317501104
0.23232323232323235,0.3868659841838236
0.24242424242424243,0.40155711337017475
0.25252525252525254,0.41882900488772273
0.26262626262626265,0.4312643976247134
0.27272727272727276,0.4450692642745954
0.2828282828282829,0.4579019559253942
0.29292929292929293,0.4734907773141062
0.30303030303030304,0.4857078086148996
0.31313131313131315,0.5003384801731247
0.32323232323232326,0.5114879021434803
0.33333333333333337,0.5268269314561858
0.3434343434343435,0.5378740051935578
0.3535353535353536,0.5503681236655219
0.36363636363636365,0.5622792163974153
0.37373737373737376,0.5726025058744586
0.38383838383838387,0.5849126312492848
0.393939393939394,0.5986451148170971
0.4040404040404041,0.610656952488163
0.4141414141414142,0.6199728877665258
0.42424242424242425,0.6302207353943399
0.43434343434343436,0.6426919429763552
0.4444444444444445,0.6547077414557039
0.4545454545454546,0.6664435407908866
0.4646464646464647,0.6766439185807939
0.4747474747474748,0.6881145032813146
0.48484848484848486,0.6980596364960105
0.494949494949495,0.7071434997972948
0.5050505050505051,0.7215778887095404
0.5151515151515152,0.7303418223504099
0.5252525252525253,0.739273264238241
0.5353535353535354,0.7477906100595036
0.5454545454545455,0.7586688325615479
0.5555555555555556,0.7675592182206233
0.5656565656565657,0.7765332060137126
0.5757575757575758,0.7845199649618828
0.5858585858585859,0.791979000348767
0.595959595959596,0.7989281198927238
0.6060606060606061,0.8060587056334504
0.6161616161616162,0.8135026295106319
0.6262626262626263,0.8214317200872066
0.6363636363636365,0.8268051178027003
0.6464646464646465,0.8327484485617405
0.6565656565656566,0.8390618150409144
0.6666666666666667,0.8495669473055543
0.6767676767676768,0.855699864996383
0.686868686868687,0.8620586071114255
0.696969696969697,0.868408080573305
0.7070707070707072,0.8741712964373483
0.7171717171717172,0.8805982954727163
0.7272727272727273,0.8860793706414368
0.7373737373737375,0.8908479720286955
0.7474747474747475,0.8940990622785278
0.7575757575757577,0.9029042290815557
0.7676767676767677,0.9072678251644604
0.7777777777777778,0.9135658339653866
0.787878787878788,0.9186205934203998
0.797979797979798,0.9231370039567546
0.8080808080808082,0.9285319456081305
0.8181818181818182,0.9335384081603121
0.8282828282828284,0.9364990395363041
0.8383838383838385,0.9396155028928118
0.8484848484848485,0.9446283195136271
0.8585858585858587,0.9481040581433877
0.8686868686868687,0.9513263704987303
0.8787878787878789,0.9547814073784501
0.888888888888889,0.9593640483173201
0.8989898989898991,0.9614904941369485
0.9090909090909092,0.9670982279352943
0.9191919191919192,0.9701192917240732
0.9292929292929294,0.9727212435283504
0.9393939393939394,0.9749668001277243
0.9494949494949496,0.9769717434008593
0.9595959595959597,0.980657662022022
0.9696969696969697,0.9837572852639501
0.9797979797979799,0.9868846333482134
0.98989898989899,0.9893666584609162
1.0,1.0


==> data/dual_reptile_prc_curve.csv <==
recall,precision
0.0,1.0
0.010101010101010102,0.6662442091779965
0.020202020202020204,0.6688717550705677
0.030303030303030304,0.6712008688848687
0.04040404040404041,0.6740482237017044
0.05050505050505051,0.6726511357618636
0.06060606060606061,0.6728588268427637
0.07070707070707072,0.6756896290663024
0.08080808080808081,0.6762627997449673
0.09090909090909091,0.6724108352383172
0.10101010101010102,0.6717531624839314
0.11111111111111112,0.6692356031178794
0.12121212121212122,0.6696785664579612
0.13131313131313133,0.6674210095965698
0.14141414141414144,0.6681585272746395
0.15151515151515152,0.6676869899110516
0.16161616161616163,0.6653162858997018
0.17171717171717174,0.6655951055649562
0.18181818181818182,0.6653993193724823
0.19191919191919193,0.665562316563565
0.20202020202020204,0.6628952550585941
0.21212121212121213,0.6644509245058516
0.22222222222222224,0.6626496601203432
0.23232323232323235,0.6636807253133826
0.24242424242424243,0.6626802060332708
0.25252525252525254,0.662887965762146
0.26262626262626265,0.6630161048923646
0.27272727272727276,0.6622711221261599
0.2828282828282829,0.6622557411535017
0.29292929292929293,0.6597424184004713
0.30303030303030304,0.6588310380780074
0.31313131313131315,0.6578391270815228
0.32323232323232326,0.6579169262816624
0.33333333333333337,0.653545489148709
0.3434343434343435,0.6548761517626509
0.3535353535353536,0.6536891872008738
0.36363636363636365,0.6529101290420891
0.37373737373737376,0.6532153946329589
0.38383838383838387,0.6525266531359992
0.393939393939394,0.6511929664929537
0.4040404040404041,0.6474103882047968
0.4141414141414142,0.6471471899025402
0.42424242424242425,0.6476171006927893
0.43434343434343436,0.6464307782033204
0.4444444444444445,0.6442796533228645
0.4545454545454546,0.6443455656294831
0.4646464646464647,0.6440048001915746
0.4747474747474748,0.64310422123412
0.48484848484848486,0.6425485527279886
0.494949494949495,0.6424083461890608
0.5050505050505051,0.6376859719381185
0.5151515151515152,0.6379304168806413
0.5252525252525253,0.6371454510792984
0.5353535353535354,0.6363456603219719
0.5454545454545455,0.634485187823153
0.5555555555555556,0.632950525383885
0.5656565656565657,0.6324736291040954
0.5757575757575758,0.6304025166181197
0.5858585858585859,0.6292673152516587
0.595959595959596,0.6281060375604502
0.6060606060606061,0.6247188571978456
0.6161616161616162,0.6229948075124245
0.6262626262626263,0.6210169578122817
0.6363636363636365,0.6197513804207799
0.6464646464646465,0.6184147776318081
0.6565656565656566,0.6163889506409721
0.6666666666666667,0.6113267381565227
0.6767676767676768,0.6113822121669332
0.686868686868687,0.6102555286813108
0.696969696969697,0.6080205596146728
0.7070707070707072,0.6054467162454228
0.7171717171717172,0.6025337316469475
0.7272727272727273,0.6003080700402342
0.7373737373737375,0.5986639312697677
0.7474747474747475,0.5972277647103044
0.7575757575757577,0.594284879066473
0.7676767676767677,0.5919900305645841
0.7777777777777778,0.5881898901883239
0.787878787878788,0.5861260858554445
0.797979797979798,0.5842327275331055
0.8080808080808082,0.5794316357237519
0.8181818181818182,0.5760684470684857
0.8282828282828284,0.57392090492223
0.8383838383838385,0.567670167299016
0.8484848484848485,0.5643403258773586
0.8585858585858587,0.5602264308196367
0.8686868686868687,0.5572482654855575
0.8787878787878789,0.5517790778598635
0.888888888888889,0.5460085414650012
0.8989898989898991,0.5433593693638182
0.9090909090909092,0.5351220951229322
0.9191919191919192,0.530440073807421
0.9292929292929294,0.5234879438086731
0.9393939393939394,0.5176284968282869
0.9494949494949496,0.5114810793062452
0.9595959595959597,0.5043089977019182
0.9696969696969697,0.49723866263880223
0.9797979797979799,0.4874167996219128
0.98989898989899,0.47692449245506924
1.0,0.34397127674747574


==> data/dual_reptile_roc_curve.csv <==
fpr,tpr
0.0,0.0
0.010101010101010102,0.1235187792277746
0.020202020202020204,0.1561359459849894
0.030303030303030304,0.18885547069317857
0.04040404040404041,0.22494958492027037
0.05050505050505051,0.2607956861842093
0.06060606060606061,0.292218571212528
0.07070707070707072,0.31963335106127755
0.08080808080808081,0.3493335689730284
0.09090909090909091,0.38033501474286624
0.10101010101010102,0.4050470800880122
0.11111111111111112,0.430862535374559
0.12121212121212122,0.45385290837254916
0.13131313131313133,0.47536051959105113
0.14141414141414144,0.4952014608763395
0.15151515151515152,0.5173596967890003
0.16161616161616163,0.5379691603441175
0.17171717171717174,0.557707412920402
0.18181818181818182,0.5795282542842721
0.19191919191919193,0.59553179977951
0.20202020202020204,0.614183444759007
0.21212121212121213,0.6299538673564821
0.22222222222222224,0.6471493591134869
0.23232323232323235,0.6596696194116305
0.24242424242424243,0.6740874994234517
0.25252525252525254,0.6870537578359137
0.26262626262626265,0.6977462810036368
0.27272727272727276,0.7115614233654683
0.2828282828282829,0.7210720348873831
0.29292929292929293,0.7323654377245855
0.30303030303030304,0.7427287193500834
0.31313131313131315,0.7521382976231237
0.32323232323232326,0.7610866769871668
0.33333333333333337,0.7746708134091634
0.3434343434343435,0.7819478184479889
0.3535353535353536,0.791607583438463
0.36363636363636365,0.8008397994317311
0.37373737373737376,0.8083879080669595
0.38383838383838387,0.8149033232785953
0.393939393939394,0.8216627846477835
0.4040404040404041,0.8288553821303094
0.4141414141414142,0.8353878867932992
0.42424242424242425,0.8421168076981742
0.43434343434343436,0.8494946441599751
0.4444444444444445,0.8562258814370781
0.4545454545454546,0.8618393183575128
0.4646464646464647,0.8671748744665074
0.4747474747474748,0.8732727698350393
0.48484848484848486,0.8785521246370175
0.494949494949495,0.8827278290140462
0.5050505050505051,0.8907336321690321
0.5151515151515152,0.8948507072549176
0.5252525252525253,0.8995173352621518
0.5353535353535354,0.9040252877706904
0.5454545454545455,0.9078253013979626
0.5555555555555556,0.9122783638483113
0.5656565656565657,0.9157831202819583
0.5757575757575758,0.9197846374086905
0.5858585858585859,0.9236352212870139
0.595959595959596,0.9274930332630908
0.6060606060606061,0.9322085289996637
0.6161616161616162,0.9355112268233351
0.6262626262626263,0.9392917611875213
0.6363636363636365,0.9427091664878365
0.6464646464646465,0.9460505051744516
0.6565656565656566,0.9486179158929913
0.6666666666666667,0.9529410704027114
0.6767676767676768,0.9550300348315485
0.686868686868687,0.9579979679625688
0.696969696969697,0.9600272615607023
0.7070707070707072,0.9624777238356583
0.7171717171717172,0.9650811981324755
0.7272727272727273,0.9677549609536298
0.7373737373737375,0.969591159202833
0.7474747474747475,0.9710109630366551
0.7575757575757577,0.972773835374713
0.7676767676767677,0.9743655181018573
0.7777777777777778,0.9764298092360201
0.787878787878788,0.977652257008675
0.797979797979798,0.9789613815985088
0.8080808080808082,0.9808194225586396
0.8181818181818182,0.9821650401577691
0.8282828282828284,0.983514134251654
0.8383838383838385,0.9856483488888925
0.8484848484848485,0.9873611872594963
0.8585858585858587,0.9885401250043315
0.8686868686868687,0.9892818557598724
0.8787878787878789,0.9904395906200635
0.888888888888889,0.9917326014758273
0.8989898989898991,0.9922348153521
0.9090909090909092,0.993049317063647
0.9191919191919192,0.9938886501028603
0.9292929292929294,0.9949970329839183
0.9393939393939394,0.9956280528686575
0.9494949494949496,0.9960133614503424
0.9595959595959597,0.9968153427047305
0.9696969696969697,0.997209111190303
0.9797979797979799,0.99773839559305
0.98989898989899,0.9982835752247029
1.0,1.0


==> data/majority_baseline_prc_curve.csv <==
recall,precision
0.0,1.0
0.010101010101010102,0.993373447239874
0.020202020202020204,0.9867468944797494
0.030303030303030304,0.9801203417196215
0.04040404040404041,0.973493788959494
0.05050505050505051,0.966867236199368
0.06060606060606061,0.9602406834392435
0.07070707070707072,0.9536141306791162
0.08080808080808081,0.9469875779189867
0.09090909090909091,0.9403610251588645
0.10101010101010102,0.9337344723987373
0.11111111111111112,0.9271079196386086
0.12121212121212122,0.9204813668784803
0.13131313131313133,0.9138548141183556
0.14141414141414144,0.9072282613582294
0.15151515151515152,0.9006017085981041
0.16161616161616163,0.8939751558379773
0.17171717171717174,0.8873486030778516
0.18181818181818182,0.8807220503177228
0.19191919191919193,0.8740954975575974
0.20202020202020204,0.8674689447974708
0.21212121212121213,0.8608423920373465
0.22222222222222224,0.8542158392772183
0.23232323232323235,0.8475892865170906
0.24242424242424243,0.8409627337569644
0.25252525252525254,0.8343361809968393
0.26262626262626265,0.8277096282367127
0.27272727272727276,0.8210830754765853
0.2828282828282829,0.8144565227164579
0.29292929292929293,0.8078299699563319
0.30303030303030304,0.8012034171962044
0.31313131313131315,0.7945768644360798
0.32323232323232326,0.7879503116759505
0.33333333333333337,0.7813237589158253
0.3434343434343435,0.7746972061556984
0.3535353535353536,0.7680706533955727
0.36363636363636365,0.7614441006354457
0.37373737373737376,0.7548175478753204
0.38383838383838387,0.7481909951151924
0.393939393939394,0.741564442355067
0.4040404040404041,0.7349378895949391
0.4141414141414142,0.7283113368348136
0.42424242424242425,0.7216847840746881
0.43434343434343436,0.7150582313145617
0.4444444444444445,0.7084316785544329
0.4545454545454546,0.7018051257943084
0.4646464646464647,0.6951785730341813
0.4747474747474748,0.6885520202740543
0.48484848484848486,0.6819254675139268
0.494949494949495,0.6752989147538017
0.5050505050505051,0.6686723619936746
0.5151515151515152,0.6620458092335475
0.5252525252525253,0.655419256473421
0.5353535353535354,0.6487927037132968
0.5454545454545455,0.6421661509531684
0.5555555555555556,0.6355395981930426
0.5656565656565657,0.6289130454329144
0.5757575757575758,0.6222864926727905
0.5858585858585859,0.6156599399126615
0.595959595959596,0.6090333871525371
0.6060606060606061,0.6024068343924098
0.6161616161616162,0.5957802816322831
0.6262626262626263,0.5891537288721571
0.6363636363636365,0.5825271761120289
0.6464646464646465,0.5759006233519027
0.6565656565656566,0.5692740705917764
0.6666666666666667,0.5626475178316498
0.6767676767676768,0.5560209650715244
0.686868686868687,0.5493944123113974
0.696969696969697,0.5427678595512708
0.7070707070707072,0.5361413067911439
0.7171717171717172,0.5295147540310186
0.7272727272727273,0.522888201270892
0.7373737373737375,0.5162616485107658
0.7474747474747475,0.5096350957506383
0.7575757575757577,0.5030085429905121
0.7676767676767677,0.4963819902303858
0.7777777777777778,0.4897554374702589
0.787878787878788,0.4831288847101331
0.797979797979798,0.47650233195000713
0.8080808080808082,0.4698757791898791
0.8181818181818182,0.4632492264297532
0.8282828282828284,0.45662267366962594
0.8383838383838385,0.44999612090950064
0.8484848484848485,0.4433695681493731
0.8585858585858587,0.43674301538924654
0.8686868686868687,0.43011646262912007
0.8787878787878789,0.4234899098689938
0.888888888888889,0.4168633571088674
0.8989898989898991,0.41023680434874016
0.9090909090909092,0.40361025158861485
0.9191919191919192,0.3969836988284878
0.9292929292929294,0.39035714606836136
0.9393939393939394,0.38373059330823506
0.9494949494949496,0.3771040405481085
0.9595959595959597,0.37047748778798173
0.9696969696969697,0.3638509350278549
0.9797979797979799,0.3572243822677295
0.98989898989899,0.3505978295076018
1.0,0.3439712767474758


==> data/majority_baseline_roc_curve.csv <==
fpr,tpr
0.0,0.0
0.010101010101010102,0.010101010101010284
0.020202020202020204,0.020202020202020568
0.030303030303030304,0.03030303030303099
0.04040404040404041,0.040404040404041136
0.05050505050505051,0.050505050505051545
0.06060606060606061,0.06060606060606198
0.07070707070707072,0.07070707070707181
0.08080808080808081,0.08080808080808227
0.09090909090909091,0.09090909090909274
0.10101010101010102,0.10101010101010309
0.11111111111111112,0.11111111111111352
0.12121212121212122,0.12121212121212396
0.13131313131313133,0.1313131313131331
0.14141414141414144,0.14141414141414363
0.15151515151515152,0.15151515151515413
0.16161616161616163,0.16161616161616454
0.17171717171717174,0.17171717171717502
0.18181818181818182,0.1818181818181855
0.19191919191919193,0.19191919191919532
0.20202020202020204,0.20202020202020618
0.21212121212121213,0.21212121212121354
0.22222222222222224,0.22222222222222704
0.23232323232323235,0.2323232323232322
0.24242424242424243,0.24242424242424793
0.25252525252525254,0.2525252525252486
0.26262626262626265,0.2626262626262662
0.27272727272727276,0.27272727272726804
0.2828282828282829,0.28282828282828726
0.29292929292929293,0.2929292929292877
0.30303030303030304,0.30303030303030826
0.31313131313131315,0.3131313131313075
0.32323232323232326,0.3232323232323291
0.33333333333333337,0.33333333333332726
0.3434343434343435,0.34343434343435003
0.3535353535353536,0.3535353535353473
0.36363636363636365,0.363636363636371
0.37373737373737376,0.3737373737373674
0.38383838383838387,0.38383838383839064
0.393939393939394,0.3939393939393872
0.4040404040404041,0.40404040404041236
0.4141414141414142,0.41414141414141237
0.42424242424242425,0.4242424242424271
0.43434343434343436,0.43434343434342776
0.4444444444444445,0.4444444444444541
0.4545454545454546,0.45454545454545753
0.4646464646464647,0.4646464646464644
0.4747474747474748,0.47474747474746837
0.48484848484848486,0.48484848484849585
0.494949494949495,0.4949494949495022
0.5050505050505051,0.5050505050504972
0.5151515151515152,0.5151515151515039
0.5252525252525253,0.5252525252525324
0.5353535353535354,0.5353535353535412
0.5454545454545455,0.5454545454545361
0.5555555555555556,0.5555555555555454
0.5656565656565657,0.5656565656565745
0.5757575757575758,0.5757575757575855
0.5858585858585859,0.5858585858585754
0.595959595959596,0.5959595959595867
0.6060606060606061,0.6060606060606165
0.6161616161616162,0.6161616161616292
0.6262626262626263,0.626262626262615
0.6363636363636365,0.6363636363636278
0.6464646464646465,0.6464646464646582
0.6565656565656566,0.6565656565656726
0.6666666666666667,0.6666666666666545
0.6767676767676768,0.6767676767676691
0.686868686868687,0.6868686868687001
0.696969696969697,0.6969696969697158
0.7070707070707072,0.7070707070706946
0.7171717171717172,0.7171717171717106
0.7272727272727273,0.727272727272742
0.7373737373737375,0.737373737373759
0.7474747474747475,0.7474747474747347
0.7575757575757577,0.7575757575757512
0.7676767676767677,0.7676767676767813
0.7777777777777778,0.7777777777778011
0.787878787878788,0.7878787878787744
0.797979797979798,0.7979797979797986
0.8080808080808082,0.8080808080808247
0.8181818181818182,0.8181818181818352
0.8282828282828284,0.8282828282828247
0.8383838383838385,0.8383838383838341
0.8484848484848485,0.8484848484848542
0.8585858585858587,0.8585858585858865
0.8686868686868687,0.8686868686868555
0.8787878787878789,0.8787878787878913
0.888888888888889,0.8888888888889082
0.8989898989898991,0.8989898989899111
0.9090909090909092,0.9090909090909151
0.9191919191919192,0.9191919191919171
0.9292929292929294,0.9292929292929288
0.9393939393939394,0.9393939393939716
0.9494949494949496,0.9494949494949367
0.9595959595959597,0.9595959595959827
0.9696969696969697,0.9696969696969917
0.9797979797979799,0.9797979797979882
0.98989898989899,0.9898989898990044
1.0,1.0


==> data/optimal_baseline_prc_curve.csv <==
recall,precision
0.0,1.0
0.010101010101010102,0.9976668457096817
0.020202020202020204,0.9976176888104509
0.030303030303030304,0.9967472700821703
0.04040404040404041,0.9963821259980787
0.05050505050505051,0.99634031423136
0.06060606060606061,0.9953439474420084
0.07070707070707072,0.9949803971783658
0.08080808080808081,0.9946827084070236
0.09090909090909091,0.9935394123596566
0.10101010101010102,0.9935864874155242
0.11111111111111112,0.9926384089798385
0.12121212121212122,0.9920378002155802
0.13131313131313133,0.99111051686255
0.14141414141414144,0.9907358372291221
0.15151515151515152,0.9894394195891285
0.16161616161616163,0.9894309428046825
0.17171717171717174,0.9886496464519877
0.18181818181818182,0.9879588389936659
0.19191919191919193,0.987551922589596
0.20202020202020204,0.9862879734423793
0.21212121212121213,0.9855995056115918
0.22222222222222224,0.9841849240911049
0.23232323232323235,0.9833865739068351
0.24242424242424243,0.98268958687602
0.25252525252525254,0.9820627117265454
0.26262626262626265,0.9816500524077512
0.27272727272727276,0.9798394219259667
0.2828282828282829,0.9793783974259274
0.29292929292929293,0.9785622138256209
0.30303030303030304,0.9780052109860882
0.31313131313131315,0.9772612589421599
0.32323232323232326,0.976708665663093
0.33333333333333337,0.9746806169978679
0.3434343434343435,0.974399851316083
0.3535353535353536,0.9735925536966056
0.36363636363636365,0.9724111386547697
0.37373737373737376,0.9715387783165623
0.38383838383838387,0.9704564578051144
0.393939393939394,0.9693438483141344
0.4040404040404041,0.9681076894774588
0.4141414141414142,0.9665613898871228
0.42424242424242425,0.9655420933047582
0.43434343434343436,0.964191403142736
0.4444444444444445,0.963288859308628
0.4545454545454546,0.9618259088347222
0.4646464646464647,0.9602850015537776
0.4747474747474748,0.9591704447476815
0.48484848484848486,0.95760757465045
0.494949494949495,0.9566593850906572
0.5050505050505051,0.9534601035509581
0.5151515151515152,0.9519711085339877
0.5252525252525253,0.9507696163592531
0.5353535353535354,0.9489380645582701
0.5454545454545455,0.9463122121648535
0.5555555555555556,0.9436537552031863
0.5656565656565657,0.9420225962874686
0.5757575757575758,0.9403896398923323
0.5858585858585859,0.9387149703517474
0.595959595959596,0.9370204925922331
0.6060606060606061,0.9339927878142535
0.6161616161616162,0.9316209788097314
0.6262626262626263,0.9285980359639947
0.6363636363636365,0.9265503862113187
0.6464646464646465,0.9252292513426216
0.6565656565656566,0.9221017612178732
0.6666666666666667,0.91793560722022
0.6767676767676768,0.9164838222301738
0.686868686868687,0.9142581449842235
0.696969696969697,0.9114638975502075
0.7070707070707072,0.9088707743664818
0.7171717171717172,0.9060982936673904
0.7272727272727273,0.9034582357095465
0.7373737373737375,0.9014931329647771
0.7474747474747475,0.8991602890528378
0.7575757575757577,0.89609778488577
0.7676767676767677,0.8931734010397531
0.7777777777777778,0.8895938912520058
0.787878787878788,0.8864134147351643
0.797979797979798,0.8839518118496702
0.8080808080808082,0.8790989479628298
0.8181818181818182,0.8756013374267022
0.8282828282828284,0.8729607443491072
0.8383838383838385,0.8678991711280919
0.8484848484848485,0.8644499482729315
0.8585858585858587,0.8606358601633286
0.8686868686868687,0.8574938175234567
0.8787878787878789,0.8536653177732398
0.888888888888889,0.8478829028572197
0.8989898989898991,0.8447038554116013
0.9090909090909092,0.8392367220065569
0.9191919191919192,0.8359235895113185
0.9292929292929294,0.8304054600644424
0.9393939393939394,0.8255052672065233
0.9494949494949496,0.8205525256766661
0.9595959595959597,0.8159268175937037
0.9696969696969697,0.8116790460484895
0.9797979797979799,0.8067264582831261
0.98989898989899,0.8014248567594061
1.0,0.3439712767474758


==> data/optimal_baseline_roc_curve.csv <==
fpr,tpr
0.0,0.0
0.010101010101010102,0.6930791529429066
0.020202020202020204,0.7087448568245847
0.030303030303030304,0.7282332076032123
0.04040404040404041,0.7490479831892148
0.05050505050505051,0.7703080711052681
0.06060606060606061,0.7912660728075899
0.07070707070707072,0.8101644020562818
0.08080808080808081,0.8282323884568531
0.09090909090909091,0.8468795853637779
0.10101010101010102,0.8619943866720459
0.11111111111111112,0.8782779889386105
0.12121212121212122,0.8912167582374644
0.13131313131313133,0.9039890536981843
0.14141414141414144,0.9183816080862323
0.15151515151515152,0.9298828746525878
0.16161616161616163,0.9394158452831507
0.17171717171717174,0.9483260178206315
0.18181818181818182,0.9575235476237256
0.19191919191919193,0.9637757301774376
0.20202020202020204,0.9701931748069834
0.21212121212121213,0.974133138307899
0.22222222222222224,0.978646357109926
0.23232323232323235,0.9822333624324148
0.24242424242424243,0.9852036131590647
0.25252525252525254,0.9882325193579293
0.26262626262626265,0.9897776359045429
0.27272727272727276,0.9913511243409976
0.2828282828282829,0.992566744531418
0.29292929292929293,0.9942738299574018
0.30303030303030304,0.9953772068160636
0.31313131313131315,0.9960649077765291
0.32323232323232326,0.9965716303826678
0.33333333333333337,0.9970505429340085
0.3434343434343435,0.9972556614092398
0.3535353535353536,0.9974452876244838
0.36363636363636365,0.9977592250505228
0.37373737373737376,0.9979432654126349
0.38383838383838387,0.9982693382050799
0.393939393939394,0.9984210774483172
0.4040404040404041,0.9986165634832004
0.4141414141414142,0.9987094221960462
0.42424242424242425,0.9988078618510073
0.43434343434343436,0.9990372239042539
0.4444444444444445,0.9990433445045622
0.4545454545454546,0.9990684644683284
0.4646464646464647,0.9990745850686369
0.4747474747474748,0.9991268651962719
0.48484848484848486,0.9992930281602019
0.494949494949495,0.9993181481239679
0.5050505050505051,0.9993263089243792
0.5151515151515152,0.9993324295246878
0.5252525252525253,0.9993365099248933
0.5353535353535354,0.9993467109254076
0.5454545454545455,0.9994051116533511
0.5555555555555556,0.9994112322536594
0.5656565656565657,0.9994132724537623
0.5757575757575758,0.999661496799606
0.5858585858585859,0.9997538158542588
0.595959595959596,0.9997538158542588
0.6060606060606061,0.9997538158542588
0.6161616161616162,0.9997538158542588
0.6262626262626263,1.0
0.6363636363636365,1.0
0.6464646464646465,1.0
0.6565656565656566,1.0
0.6666666666666667,1.0
0.6767676767676768,1.0
0.686868686868687,1.0
0.696969696969697,1.0
0.7070707070707072,1.0
0.7171717171717172,1.0
0.7272727272727273,1.0
0.7373737373737375,1.0
0.7474747474747475,1.0
0.7575757575757577,1.0
0.7676767676767677,1.0
0.7777777777777778,1.0
0.787878787878788,1.0
0.797979797979798,1.0
0.8080808080808082,1.0
0.8181818181818182,1.0
0.8282828282828284,1.0
0.8383838383838385,1.0
0.8484848484848485,1.0
0.8585858585858587,1.0
0.8686868686868687,1.0
0.8787878787878789,1.0
0.888888888888889,1.0
0.8989898989898991,1.0
0.9090909090909092,1.0
0.9191919191919192,1.0
0.9292929292929294,1.0
0.9393939393939394,1.0
0.9494949494949496,1.0
0.9595959595959597,1.0
0.9696969696969697,1.0
0.9797979797979799,1.0
0.98989898989899,1.0
1.0,1.0


==> data/random_baseline_prc_curve.csv <==
recall,precision
0.0,1.0
0.010101010101010102,0.9849052028549268
0.020202020202020204,0.9707951422928195
0.030303030303030304,0.9566850817307121
0.04040404040404041,0.9425750211686035
0.05050505050505051,0.9284649606064952
0.06060606060606061,0.9143549000443877
0.07070707070707072,0.9002448394822806
0.08080808080808081,0.8861464981621378
0.09090909090909091,0.8720864600187707
0.10101010101010102,0.8580329393386189
0.11111111111111112,0.8439794186584639
0.12121212121212122,0.8299732522074119
0.13131313131313133,0.8160023385187822
0.14141414141414144,0.8020453582923067
0.15151515151515152,0.7881539719111719
0.16161616161616163,0.7742735178375963
0.17171717171717174,0.7604714414774661
0.18181818181818182,0.7467477428307876
0.19191919191919193,0.7330417387521325
0.20202020202020204,0.7193962650844108
0.21212121212121213,0.7059272308940756
0.22222222222222224,0.6924706525630715
0.23232323232323235,0.679080220680819
0.24242424242424243,0.6657439963672707
0.25252525252525254,0.6524519769419934
0.26262626262626265,0.6392362207752369
0.27272727272727276,0.6260471066655016
0.2828282828282829,0.6129410289243307
0.29292929292929293,0.5999223441769602
0.30303030303030304,0.5869969520726266
0.31313131313131315,0.5742016731219521
0.32323232323232326,0.56149706280816
0.33333333333333337,0.5488423426944952
0.3434343434343435,0.5364874279827498
0.3535353535353536,0.5242210629064539
0.36363636363636365,0.5121096987043708
0.37373737373737376,0.5001523665417513
0.38383838383838387,0.4883840776883116
0.393939393939394,0.47678063443240365
0.4040404040404041,0.4654561178955014
0.4141414141414142,0.45449909640754965
0.42424242424242425,0.44378583876621497
0.43434343434343436,0.43338136763439034
0.4444444444444445,0.42334879465027203
0.4545454545454546,0.41378483837412233
0.4646464646464647,0.40472246497076475
0.4747474747474748,0.39624874524008746
0.48484848484848486,0.3885004378372829
0.494949494949495,0.3816759433849958
0.5050505050505051,0.37615830048911914
0.5151515151515152,0.37192437253221855
0.5252525252525253,0.36853628040955627
0.5353535353535354,0.3657853761504262
0.5454545454545455,0.3634874566391231
0.5555555555555556,0.36158574320244
0.5656565656565657,0.36001843433709857
0.5757575757575758,0.35866930795777363
0.5858585858585859,0.3575273583757282
0.595959595959596,0.3564963431498632
0.6060606060606061,0.35562629343928204
0.6161616161616162,0.35488116276582427
0.6262626262626263,0.35423582107778956
0.6363636363636365,0.35367072180517556
0.6464646464646465,0.353172741422354
0.6565656565656566,0.35271902501193214
0.6666666666666667,0.35228055729596813
0.6767676767676768,0.35193867578281585
0.686868686868687,0.3516026278219394
0.696969696969697,0.35128785128792656
0.7070707070707072,0.35099518790770373
0.7171717171717172,0.3507223656997991
0.7272727272727273,0.3504685975044877
0.7373737373737375,0.35022746833818214
0.7474747474747475,0.3499915478536799
0.7575757575757577,0.3497669083432402
0.7676767676767677,0.3495469089669935
0.7777777777777778,0.3493284090749994
0.787878787878788,0.3491151870009596
0.797979797979798,0.34890196492692055
0.8080808080808082,0.34868941531860376
0.8181818181818182,0.3484756477836062
0.8282828282828284,0.34826111111051355
0.8383838383838385,0.34804538878412783
0.8484848484848485,0.34782848080444423
0.8585858585858587,0.3476111624792569
0.8686868686868687,0.3473913820810437
0.8787878787878789,0.34716993891135933
0.888888888888889,0.34694572445588673
0.8989898989898991,0.3467208196965825
0.9090909090909092,0.3464950898592157
0.9191919191919192,0.3462682599177665
0.9292929292929294,0.34603536078818314
0.9393939393939394,0.3457986684160186
0.9494949494949496,0.34556197604385347
0.9595959595959597,0.3453252836716883
0.9696969696969697,0.345088591299525
0.9797979797979799,0.34485189892735985
0.98989898989899,0.3446152065551944
1.0,0.34397127674747546


==> data/random_baseline_roc_curve.csv <==
fpr,tpr
0.0,0.0
0.010101010101010102,0.010409440270893251
0.020202020202020204,0.020818880541786502
0.030303030303030304,0.031228320812679723
0.04040404040404041,0.041637761083573005
0.05050505050505051,0.05204720135446609
0.06060606060606061,0.062456641625359445
0.07070707070707072,0.07286608189625272
0.08080808080808081,0.08327552216714601
0.09090909090909091,0.09368496243803946
0.10101010101010102,0.10409440270893218
0.11111111111111112,0.11450384297982583
0.12121212121212122,0.12490768815649751
0.13131313131313133,0.1352895082003612
0.14141414141414144,0.1456581131645405
0.15151515151515152,0.1560125438900259
0.16161616161616163,0.16636461224239463
0.17171717171717174,0.17670802684903403
0.18181818181818182,0.18704278770994617
0.19191919191919193,0.19738058788129784
0.20202020202020204,0.20771621218267464
0.21212121212121213,0.21804313300415237
0.22222222222222224,0.2283700538256302
0.23232323232323235,0.23868980897934713
0.24242424242424243,0.24899183496499042
0.25252525252525254,0.2592826571913194
0.26262626262626265,0.2695506727478686
0.27272727272727276,0.27981170328669086
0.2828282828282829,0.2900450811843395
0.29292929292929293,0.3002611313437376
0.30303030303030304,0.31044613311761743
0.31313131313131315,0.32061171676414907
0.32323232323232326,0.33076238019326226
0.33333333333333337,0.3408961637638214
0.3434343434343435,0.35097675203659157
0.3535353535353536,0.3610258359220493
0.36363636363636365,0.3710427750089277
0.37373737373737376,0.38102080962192675
0.38383838383838387,0.3909668848457337
0.393939393939394,0.40085519668112574
0.4040404040404041,0.4107009157206462
0.4141414141414142,0.42050499093745525
0.42424242424242425,0.4302624762244175
0.43434343434343436,0.43996442568794525
0.4444444444444445,0.4496097029980101
0.4545454545454546,0.45920640864108275
0.4646464646464647,0.4687685841002022
0.4747474747474748,0.4782609721996948
0.48484848484848486,0.4876867957247513
0.494949494949495,0.4970523419448718
0.5050505050505051,0.5063707853999346
0.5151515151515152,0.515686638143353
0.5252525252525253,0.5250517601500881
0.5353535353535354,0.534481106949215
0.5454545454545455,0.5439668975171642
0.5555555555555556,0.5535209493561469
0.5656565656565657,0.5631328343468148
0.5757575757575758,0.572802153730064
0.5858585858585859,0.5825279771514411
0.595959595959596,0.5923076296279105
0.6060606060606061,0.6021325967475119
0.6161616161616162,0.6119881068363356
0.6262626262626263,0.6218965760013611
0.6363636363636365,0.6318351805259083
0.6464646464646465,0.641820650400488
0.6565656565656566,0.6518425737705297
0.6666666666666667,0.6618908026644436
0.6767676767676768,0.6719746029142112
0.686868686868687,0.6820650704359686
0.696969696969697,0.6921795820362383
0.7070707070707072,0.7023111711883553
0.7171717171717172,0.7124542846418219
0.7272727272727273,0.7226161599333906
0.7373737373737375,0.7327856384153566
0.7474747474747475,0.7429638868930293
0.7575757575757577,0.7531522277317092
0.7676767676767677,0.7633459602066357
0.7777777777777778,0.7735425327582339
0.787878787878788,0.7837588690537602
0.797979797979798,0.7939889906412602
0.8080808080808082,0.8042352758342872
0.8181818181818182,0.8144856019287011
0.8282828282828284,0.8247412468163825
0.8383838383838385,0.8350088279050739
0.8484848484848485,0.8452883451947674
0.8585858585858587,0.8555706116789086
0.8686868686868687,0.8658702341134412
0.8787878787878789,0.8761790546369375
0.888888888888889,0.886497466750521
0.8989898989898991,0.8968158788641133
0.9090909090909092,0.9071342909777046
0.9191919191919192,0.9174527030912923
0.9292929292929294,0.9277711152048791
0.9393939393939394,0.9380895273184678
0.9494949494949496,0.9484079394320578
0.9595959595959597,0.9587263515456462
0.9696969696969697,0.969044763659235
0.9797979797979799,0.9793631757728237
0.98989898989899,0.9896815878864136
1.0,1.0


==> data/roberta_baseline_prc_curve.csv <==
recall,precision
0.0,1.0
0.010101010101010102,0.5554565562032159
0.020202020202020204,0.5626136056617864
0.030303030303030304,0.565415299208546
0.04040404040404041,0.567161236144034
0.05050505050505051,0.56585847645335
0.06060606060606061,0.5658670970466764
0.07070707070707072,0.567386592504692
0.08080808080808081,0.566826052764565
0.09090909090909091,0.5651928705534908
0.10101010101010102,0.5657952029078752
0.11111111111111112,0.5632944458235428
0.12121212121212122,0.5641862048890878
0.13131313131313133,0.5640380380223499
0.14141414141414144,0.5632087110700865
0.15151515151515152,0.5610965727060535
0.16161616161616163,0.5600106383363527
0.17171717171717174,0.5558476042106663
0.18181818181818182,0.5544836974515569
0.19191919191919193,0.553914178809724
0.20202020202020204,0.5464104394578592
0.21212121212121213,0.5468634488015495
0.22222222222222224,0.5441933848068827
0.23232323232323235,0.5434064886889822
0.24242424242424243,0.542435007465063
0.25252525252525254,0.5413708020647062
0.26262626262626265,0.5420242399621115
0.27272727272727276,0.5402955114090809
0.2828282828282829,0.5402862659573331
0.29292929292929293,0.539388065785998
0.30303030303030304,0.5381090810170407
0.31313131313131315,0.5375693385273798
0.32323232323232326,0.537768750937006
0.33333333333333337,0.5325428203305074
0.3434343434343435,0.5339938652318468
0.3535353535353536,0.5325572706187137
0.36363636363636365,0.5308674706077285
0.37373737373737376,0.5314105874885372
0.38383838383838387,0.5299490248781318
0.393939393939394,0.5281030196846199
0.4040404040404041,0.522791115010531
0.4141414141414142,0.5218625927075906
0.42424242424242425,0.5208039329481523
0.43434343434343436,0.5185542347898924
0.4444444444444445,0.5149432610598254
0.4545454545454546,0.5137777839502009
0.4646464646464647,0.5130543633099715
0.4747474747474748,0.512496445076933
0.48484848484848486,0.5117598030811844
0.494949494949495,0.5120161264926268
0.5050505050505051,0.5062407535408308
0.5151515151515152,0.5065790316977319
0.5252525252525253,0.5058507770801982
0.5353535353535354,0.5054330554356183
0.5454545454545455,0.5026791304043213
0.5555555555555556,0.5010549692588461
0.5656565656565657,0.5002046446183486
0.5757575757575758,0.49822340884378813
0.5858585858585859,0.49796461985648977
0.595959595959596,0.49633943017658805
0.6060606060606061,0.49393341903234755
0.6161616161616162,0.49248424763547793
0.6262626262626263,0.4902955051864959
0.6363636363636365,0.48875349107715504
0.6464646464646465,0.4883886355688802
0.6565656565656566,0.48693478851420074
0.6666666666666667,0.48266975053737593
0.6767676767676768,0.4830075591256262
0.686868686868687,0.48235666952286077
0.696969696969697,0.47934780672247607
0.7070707070707072,0.47722287531806057
0.7171717171717172,0.47549917621158894
0.7272727272727273,0.47371437935897365
0.7373737373737375,0.473268329917484
0.7474747474747475,0.47255928659219615
0.7575757575757577,0.4690321011207133
0.7676767676767677,0.4678739022118728
0.7777777777777778,0.46524779055495286
0.787878787878788,0.4639087850579208
0.797979797979798,0.4629188331602724
0.8080808080808082,0.45844809621138194
0.8181818181818182,0.4561886797827265
0.8282828282828284,0.455124830325029
0.8383838383838385,0.45109967634930603
0.8484848484848485,0.44918627486410967
0.8585858585858587,0.44563313751076683
0.8686868686868687,0.4440026389642613
0.8787878787878789,0.4410221032516862
0.888888888888889,0.4375111353068295
0.8989898989898991,0.436431205584948
0.9090909090909092,0.43212243009044704
0.9191919191919192,0.43012352406695326
0.9292929292929294,0.42711173127072066
0.9393939393939394,0.42452406262159403
0.9494949494949496,0.4209506735353099
0.9595959595959597,0.41671284402089637
0.9696969696969697,0.41304335671757575
0.9797979797979799,0.40906453219470035
0.98989898989899,0.4046456365723792
1.0,0.3439712767474756


==> data/roberta_baseline_roc_curve.csv <==
fpr,tpr
0.0,0.0
0.010101010101010102,0.09417462746757867
0.020202020202020204,0.11669376320450765
0.030303030303030304,0.13831218268102086
0.04040404040404041,0.16042794446931244
0.05050505050505051,0.18166860958584313
0.06060606060606061,0.19978532496173562
0.07070707070707072,0.2172879689652602
0.08080808080808081,0.2336167449744873
0.09090909090909091,0.25264133038852904
0.10101010101010102,0.2678819393282456
0.11111111111111112,0.28419711822479915
0.12121212121212122,0.2972218887096839
0.13131313131313133,0.31164714496040896
0.14141414141414144,0.3263816736141922
0.15151515151515152,0.34083204907714715
0.16161616161616163,0.35445758676919187
0.17171717171717174,0.3675392612982003
0.18181818181818182,0.38219709269142066
0.19191919191919193,0.3937320294028625
0.20202020202020204,0.4072178167756828
0.21212121212121213,0.4186591292492939
0.22222222222222224,0.43152027808566684
0.23232323232323235,0.4420267090469266
0.24242424242424243,0.45334693412011207
0.25252525252525254,0.4650977001043897
0.26262626262626265,0.475086622140744
0.27272727272727276,0.48720114164174083
0.2828282828282829,0.497556373647103
0.29292929292929293,0.5102489633212708
0.30303030303030304,0.5216783682690745
0.31313131313131315,0.5315527507377147
0.32323232323232326,0.5412816402342534
0.33333333333333337,0.55381040443801
0.3434343434343435,0.5615553948084867
0.3535353535353536,0.5715126344230044
0.36363636363636365,0.5814794597818627
0.37373737373737376,0.5902187378258885
0.38383838383838387,0.6005585878821631
0.393939393939394,0.6097653158339722
0.4040404040404041,0.6199069007829491
0.4141414141414142,0.6292329042861288
0.42424242424242425,0.6383264877837997
0.43434343434343436,0.647866595633704
0.4444444444444445,0.6586010972280896
0.4545454545454546,0.6676754753859929
0.4646464646464647,0.6754757621437358
0.4747474747474748,0.684235414792687
0.48484848484848486,0.6926838186975623
0.494949494949495,0.6995611908702539
0.5050505050505051,0.7114901191515633
0.5151515151515152,0.7185887004838183
0.5252525252525253,0.726142007024038
0.5353535353535354,0.733694433273092
0.5454545454545455,0.7419034585427616
0.5555555555555556,0.7499549429449761
0.5656565656565657,0.7570218053318597
0.5757575757575758,0.7663885938255229
0.5858585858585859,0.7738067856120847
0.595959595959596,0.7814410542558671
0.6060606060606061,0.7887886992968082
0.6161616161616162,0.7958726873723447
0.6262626262626263,0.8032979431861259
0.6363636363636365,0.810270143412444
0.6464646464646465,0.8161837257630167
0.6565656565656566,0.8228155480251829
0.6666666666666667,0.8319919981445892
0.6767676767676768,0.837071607826327
0.686868686868687,0.8437363660684402
0.696969696969697,0.8495366706665746
0.7070707070707072,0.8565131659154447
0.7171717171717172,0.8627025825881867
0.7272727272727273,0.8697243550708701
0.7373737373737375,0.8757934288250149
0.7474747474747475,0.8806027079492177
0.7575757575757577,0.8874776534930221
0.7676767676767677,0.8935062626355649
0.7777777777777778,0.9002820628085386
0.787878787878788,0.9056136414972086
0.797979797979798,0.9107638721689979
0.8080808080808082,0.9164199725407743
0.8181818181818182,0.9229936111848082
0.8282828282828284,0.9276096228975469
0.8383838383838385,0.9321851883855254
0.8484848484848485,0.9373535787560364
0.8585858585858587,0.9427460454337903
0.8686868686868687,0.9478035496693321
0.8787878787878789,0.9524057762597427
0.888888888888889,0.958530428277733
0.8989898989898991,0.9619597116604776
0.9090909090909092,0.967890535358515
0.9191919191919192,0.9711034835823978
0.9292929292929294,0.9751524859449816
0.9393939393939394,0.9789403917893627
0.9494949494949496,0.982278494584103
0.9595959595959597,0.9859005831245437
0.9696969696969697,0.9893866096577368
0.9797979797979799,0.9916353698608669
0.98989898989899,0.993360632463271
1.0,1.0

